Relationship Design for Socially-Aware Behavior in Static Games

Autonomous agents can adopt socially-aware behaviors to reduce social costs, mimicking the way animals interact in nature and humans in society. We present a new approach to model socially-aware decision-making that includes two key elements: bounded rationality and inter-agent relationships. We capture the interagent relationships by introducing a novel model called a relationship game and encode agents' bounded rationality using quantal response equilibria. For each relationship game, we define a social cost function and formulate a mechanism design problem to optimize weights for relationships that minimize social cost at the equilibrium. We address the multiplicity of equilibria by presenting the problem in two forms: Min-Max and Min-Min, aimed respectively at minimization of the highest and lowest social costs in the equilibria. We compute the quantal response equilibrium by solving a least-squares problem defined with its Karush-Kuhn-Tucker conditions, and propose two projected gradient descent algorithms to solve the mechanism design problems. Numerical results, including two-lane congestion and congestion with an ambulance, confirm that these algorithms consistently reach the equilibrium with the intended social costs.

==> convergence_data/bee_queen_0.3.dat <==
iter,minmax,downstairs
1,36.62254811495106,36.43555540679028
2,36.585580078850754,36.424096632777655
3,36.548607022452366,36.41310403797098
4,36.44321511765049,36.40249404019731
5,36.54793533495164,36.392185168416134
6,36.37641702024852,36.3820980655426
7,36.494479120580976,36.37215503466579
8,36.34309616781437,36.36228000426459
9,36.421790083042325,36.352397310328065
10,36.370910746131415,36.342431006660384
11,36.22290554634755,36.33230367763515
12,36.20465586558914,36.321935344542794
13,36.18538630110259,36.311241501947066
14,36.16479970200878,36.30013167589253
15,36.14252995044986,36.28850694081323
16,36.11810979409772,36.27625710891848
17,36.09091974981245,36.26325707438661
18,36.060102712849165,36.249362013894604
19,36.024412305812454,36.234400930352656
20,35.981922083494794,36.21816773143822
21,35.929410468559375,36.20040855272483
22,35.8608709488009,36.18080325661109
23,35.780916448069476,36.15893732988221
24,36.044997653968984,36.13425762260258
25,35.5358618337141,36.10599924541331
26,34.686389245252094,36.073057464586434
27,38.23887960136994,36.033747441800955
28,38.17912564824604,35.98530801399436
29,38.11887621819766,35.92274103284081
30,38.05817088973362,35.83555033838367
31,37.99705686313053,35.69534535692166
32,37.935590060426065,35.36320131453206
33,37.873836132369874,34.69083022302248
34,37.81187169482848,34.69083022302248
35,37.74978565461389,34.69083022302248
36,37.68767969264633,34.69083022302248
37,37.62567109158661,34.69083022302248
38,37.563892411520534,34.39489286006026
39,37.502493304237504,34.39489286006026
40,37.44164130562212,34.39489286006026
41,37.38152219688181,34.39489286006026
42,37.322340184185585,34.39489286006026
43,37.264317192796376,31.12703174499925
44,37.207691349196544,31.12703174499925
45,37.15271437324171,31.12703174499925
46,37.09964757338468,31.12703174499925
47,37.0487567841181,31.12703174499925
48,37.00030515471924,31.12703174499925
49,36.954545011515414,31.12703174499925
50,36.91170846287618,31.12703174499925
51,36.87199685143633,31.12703174499925
52,36.83557080402676,31.12703174499925
53,36.802540272587244,28.82499511064434
54,36.772957012417564,26.814457894973774
55,36.746809980611495,25.275908244089692
56,36.72402345582529,25.275908244089692
57,36.70445992017514,25.029019931539263
58,36.68792632794828,25.020097378051293
59,36.674183555404845,25.020097378051293
60,36.66295912005577,25.020097378051293
61,36.653959259691014,25.020097378051293
62,36.646883138397854,25.020097378051293
63,36.641433215925026,25.020097378051293
64,36.63732684427721,25.020097378051293
65,36.63430250060112,25.020097378051293
66,36.6321256105684,25.020097378051293
67,36.630590926657995,25.020097378051293
68,36.629523524441986,25.020097378051293
69,36.62877506313367,25.020097378051293
70,36.62823053784857,25.020097378051293
71,36.62779489601975,25.020097378051293
72,36.62739695221397,25.020097378051293
73,36.626986453381576,25.020097378051293
74,36.62652742807918,25.020097378051293
75,36.625998625739626,25.020097378051293
76,36.62538615374738,25.020097378051293
77,36.62469245565502,25.020097378051293
78,36.6239164808564,25.020097378051293
79,36.62307186657089,25.020097378051293
80,36.62216860033146,25.020097378051293
81,36.62122008859736,25.020097378051293
82,36.620239914155604,25.020097378051293
83,36.61924088270999,25.020097378051293
84,36.61823434068367,25.019731016608382
85,36.61722958237772,25.019731016608382
86,36.61623382886575,25.019731016608382
87,36.61525214608487,25.019731016608382
88,36.6142874907417,25.019731016608382
89,36.61334241969055,25.019731016608382
90,36.61241564846733,25.019731016608382
91,36.611509178711444,25.019731016608382
92,36.610621762613135,25.019731016608382
93,36.60975379195746,25.019731016608382
94,36.60889291003743,25.019731016608382
95,36.60807011015259,25.019731016608382
96,36.607228035483004,25.019731016608382
97,36.60651365359594,25.019731016608382
98,36.547957438654315,25.019731016608382
99,36.7374979942887,25.019731016608382
100,36.668527464618464,25.019731016608382
101,36.47830279557971,25.019731016608382
102,36.73954479446717,25.019731016608382
103,36.25627597365306,25.019731016608382
104,36.75776778462033,25.019731016608382
105,36.66224147296042,25.019731016608382
106,36.60027300382728,25.019731016608382
107,36.612421291751176,25.019731016608382
108,36.60328846541985,25.019731016608382
109,36.611820275313775,25.019731016608382
110,36.591580841863944,25.019731016608382
111,36.65447466833392,25.019731016608382
112,36.55140812115111,25.019731016608382
113,36.73449354539327,25.019731016608382
114,36.624014219745064,25.019731016608382
115,36.72357980844908,25.019731016608382
116,36.78482819660541,25.019731016608382
117,36.66080623408035,25.019731016608382
118,36.789256631449774,25.019731016608382
119,36.78236337493157,25.019731016608382
120,34.7839900222677,25.019731016608382
121,37.575077630768604,25.019731016608382
122,37.59432299788603,25.019731016608382
123,37.61276462921161,25.019731016608382
124,37.63040539573377,25.019731016608382
125,37.64725044546706,25.019731016608382
126,37.66330709030737,25.019731016608382
127,37.67858469278342,25.019731016608382
128,37.69309452162712,25.019731016608382
129,37.70684962962731,25.019731016608382
130,37.71986468774112,25.019731016608382
131,37.732155836031644,25.019731016608382
132,37.743740510425155,25.019731016608382
133,37.75463727390627,25.019731016608382
134,37.764865647961706,25.019731016608382
135,37.77444593932173,25.019731016608382
136,37.78339908056442,25.019731016608382
137,37.79174647223031,25.019731016608382
138,37.79950982960097,25.019731016608382
139,37.806711053276,25.019731016608382
140,37.81337208700693,25.019731016608382
141,37.81951481985756,25.019731016608382
142,37.82516097262047,25.019731016608382
143,37.830331995803526,25.019731016608382
144,37.83504900453223,25.019731016608382
145,37.83933270056262,25.019731016608382
146,37.84320331478949,25.019731016608382
147,37.84668055100272,25.019731016608382
148,37.84978355582478,25.019731016608382
149,37.85253088179611,25.019731016608382
150,37.85494045707677,25.019731016608382
151,37.857029576125115,25.019731016608382
152,37.85881488101941,25.019731016608382
153,37.86031236905968,25.019731016608382
154,37.86153737217261,25.019731016608382
155,37.86250457060273,25.019731016608382
156,37.86322800105289,25.019731016608382
157,37.86372106141779,25.019731016608382
158,37.86399649698515,25.019731016608382
159,37.86406650032215,25.019731016608382
160,37.86394263140235,25.019731016608382
161,37.86363587264095,25.019731016608382
162,37.86315664669995,25.019731016608382
163,37.8625148352599,25.019731016608382
164,37.86171979843884,25.019731016608382
165,37.86078039460284,25.019731016608382
166,37.859705000354595,25.019731016608382
167,37.858501526557035,25.019731016608382
168,37.85717747989898,25.019731016608382
169,37.85573989196543,25.019731016608382
170,37.85419541221981,25.019731016608382
171,37.8525503073429,25.019731016608382
172,37.85081048149804,25.019731016608382
173,37.848981489329816,25.019731016608382
174,37.84706855940543,25.019731016608382
175,37.84507660282814,25.019731016608382
176,37.84301024078472,25.019731016608382
177,37.84087381156925,25.019731016608382
178,37.83867139366137,25.019731016608382
179,37.836406779402694,25.019731016608382
180,37.834083603920256,25.019731016608382
181,37.831705204180565,25.019731016608382
182,37.82927474001781,25.019731016608382
183,37.826795172992,25.019731016608382
184,37.8242692567944,25.019731016608382
185,37.8216995482572,25.019731016608382
186,37.81908850740861,25.019731016608382
187,37.816438393495055,25.019731016608382
188,37.813751327143315,25.019731016608382
189,37.811029285161,25.019731016608382
190,37.80827411863361,25.019731016608382
191,37.80548755725408,25.019731016608382
192,37.8026712151024,25.019731016608382
193,37.79982659814726,25.019731016608382
194,37.79695511217329,25.019731016608382
195,37.79405806685696,25.019731016608382
196,37.791136683522794,25.019731016608382
197,37.78819210068414,25.019731016608382
198,37.78522537844266,25.019731016608382
199,37.782237503152885,25.019731016608382
200,37.7792293927414,25.019731016608382
201,37.77620190145686,25.019731016608382
202,37.77315582317754,25.019731016608382
203,37.77009189521738,25.019731016608382
204,37.767010803043576,25.019731016608382
205,37.76391318210641,25.019731016608382
206,37.76079962206406,25.019731016608382
207,37.75767066951244,25.019731016608382
208,37.7545268307937,25.019731016608382
209,37.75136857463085,25.019731016608382
210,37.74819633459887,25.019731016608382
211,37.74501051144071,25.019731016608382
212,37.74181147596231,25.019731016608382
213,37.7385995686386,25.019731016608382
214,37.73537510446893,25.019731016608382
215,37.73213837253428,25.019731016608382
216,37.72888964038978,25.019731016608382
217,37.72562915259008,25.019731016608382
218,37.72235713375538,25.019731016608382
219,37.71907378965,25.019731016608382
220,37.71577930846678,25.019731016608382
221,37.71247386202941,25.019731016608382
222,37.709157606917394,25.019731016608382
223,37.70583068551836,25.019731016608382
224,37.702493227012866,25.019731016608382
225,37.69914534829549,25.019731016608382
226,37.69578715483647,25.019731016608382
227,37.69241874224018,25.019731016608382
228,37.68904019377895,25.019731016608382
229,37.68565158518579,25.019731016608382
230,37.682252984371694,25.019731016608382
231,37.678844450670375,25.019731016608382
232,37.675426036078015,25.019731016608382
233,37.67199778575795,25.019731016608382
234,37.66855973843142,25.019731016608382
235,37.665111934661006,25.019731016608382
236,37.66165439414988,25.019731016608382
237,37.6581871422583,25.019731016608382
238,37.65471019451104,25.019731016608382
239,37.6512235715046,25.019731016608382
240,37.6477272861239,25.019731016608382
241,37.6442213418307,25.019731016608382
242,37.64070573714789,25.019731016608382
243,37.637180469430206,25.019731016608382
244,37.63364554216658,25.019731016608382
245,37.630100953025114,25.019731016608382
246,37.62654669545305,25.019731016608382
247,37.622982760428506,25.019731016608382
248,37.61940913826918,25.019731016608382
249,37.615825817095015,25.019731016608382
250,37.61223278375976,25.019731016608382
251,37.60863002408272,25.019731016608382
252,37.605017523301186,25.019731016608382
253,37.6013952646506,25.019731016608382
254,37.597763230966386,25.019731016608382
255,37.5941214043835,25.019731016608382
256,37.59046976608192,25.019731016608382
257,37.58680829824453,25.019731016608382
258,37.58313698310192,25.019731016608382
259,37.57945580091505,25.019731016608382
260,37.57576473350633,25.019731016608382
261,37.57206376236053,25.019731016608382
262,37.56835286984116,25.019731016608382
263,37.564632037733496,25.019731016608382
264,37.5609012484189,25.019731016608382
265,37.557160487440136,25.019731016608382
266,37.553409727280744,25.019731016608382
267,37.5496489672636,25.019731016608382
268,37.54587818663881,25.019731016608382
269,37.54209736973998,25.019731016608382
270,37.5383065095197,25.019731016608382
271,37.534505590623766,25.019731016608382
272,37.53069460248788,25.019731016608382
273,37.526873535855756,25.019731016608382
274,37.523042382808924,25.019731016608382
275,37.519201136775045,25.019731016608382
276,37.51534979283886,25.019731016608382
277,37.511488347545246,25.019731016608382
278,37.50761679914105,25.019731016608382
279,37.503735147628575,25.019731016608382
280,37.49984339484929,25.019731016608382
281,37.49594154456791,25.019731016608382
282,37.49202960255715,25.019731016608382
283,37.48810757657534,25.019731016608382
284,37.48417547890726,25.019731016608382
285,37.48023331406667,25.019731016608382
286,37.476281105908804,25.019731016608382
287,37.472318871968994,25.019731016608382
288,37.46834663087001,25.019731016608382
289,37.464364394224546,25.019731016608382
290,37.460372196475944,25.019731016608382
291,37.456370063424664,25.019731016608382
292,37.452358025139965,25.019731016608382
293,37.44833611799326,25.019731016608382
294,37.444304374088524,25.019731016608382
295,37.440262838158915,25.019731016608382
296,37.436211550842515,25.019731016608382
297,37.43215055339071,25.019731016608382
298,37.42807990709295,25.019731016608382
299,37.423999659843425,25.019731016608382
300,37.4199098702049,25.019731016608382
301,37.41581059863135,25.019731016608382
302,37.41170191127987,25.019731016608382
303,37.407583875010054,25.019731016608382
304,37.403456563992265,25.019731016608382
305,37.39932005561583,25.019731016608382
306,37.39517443143586,25.019731016608382
307,37.391019776697014,25.019731016608382
308,37.386856184012956,25.019731016608382
309,37.38268374918418,25.019731016608382
310,37.378502566703,25.019731016608382
311,37.37431274801784,25.019731016608382
312,37.37011440038875,25.019731016608382
313,37.36590763896573,25.019731016608382
314,37.361692583749516,25.019731016608382
315,37.35746936014731,25.019731016608382
316,37.35323809896379,25.019731016608382
317,37.34899893729524,25.019731016608382
318,37.344752016808165,25.019731016608382
319,37.340497482005574,25.019731016608382
320,37.33623549003333,25.019731016608382
321,37.33196620011795,25.019731016608382
322,37.32768977612132,25.019731016608382
323,37.32340638971559,25.019731016608382
324,37.31911621922339,25.019731016608382
325,37.31481944794167,25.019731016608382
326,37.310516266214165,25.019731016608382
327,37.30620687089193,25.019731016608382
328,37.301891465248644,25.019731016608382
329,37.29757025913873,25.019731016608382
330,37.29324346906688,25.019731016608382
331,37.288911318251365,25.019731016608382
332,37.28457403668099,25.019731016608382
333,37.28023186076497,25.019731016608382
334,37.27588503393656,25.019731016608382
335,37.27153380751326,25.019731016608382
336,37.26717843794175,25.019731016608382
337,37.26281919048307,25.019731016608382
338,37.25845633732586,25.019731016608382
339,37.25409015644161,25.019731016608382
340,37.249720931913544,25.019731016608382
341,37.24534895708917,25.019731016608382
342,37.240974531084426,25.019731016608382
343,37.236597959857356,25.019731016608382
344,37.23221955791601,25.019731016608382
345,37.22783964022271,25.019731016608382
346,37.2234585401957,25.019731016608382
347,37.219076587860584,25.019731016608382
348,37.21469412298871,25.019731016608382
349,37.210311491809904,25.019731016608382
350,37.20592904690153,25.019731016608382
351,37.20154714752418,25.019731016608382
352,37.197166157471095,25.019731016608382
353,37.1927864494547,25.019731016608382
354,37.188408398168896,25.019731016608382
355,37.1840323863909,25.019731016608382
356,37.17965880147168,25.019731016608382
357,37.17528803610119,25.019731016608382
358,37.170920487945274,25.019731016608382
359,37.16655656036421,25.019731016608382
360,37.16219665956027,25.019731016608382
361,37.15784119732579,25.019731016608382
362,37.15349058721084,25.019731016608382
363,37.14914524765753,25.019731016608382
364,37.14480559904971,25.019731016608382
365,37.140472068713834,25.019731016608382
366,37.13614509515027,25.019731016608382
367,37.13182509021145,25.019731016608382
368,37.12751248876603,25.019731016608382
369,37.123207729481166,25.019731016608382
370,37.118911243696644,25.019731016608382
371,37.11462347262576,25.019731016608382
372,37.11034485336614,25.019731016608382
373,37.10607583026243,25.019731016608382
374,37.10181683308358,25.019731016608382
375,37.09756827702041,25.019731016608382
376,37.09333061416817,25.019731016608382
377,37.089104283011245,25.019731016608382
378,37.08488971498105,25.019731016608382
379,37.08068732572523,25.019731016608382
380,37.076497560062585,25.019731016608382
381,37.07232083365365,25.019731016608382
382,37.0681575589147,25.019731016608382
383,37.064008157810896,25.019731016608382
384,37.05987304731299,25.019731016608382
385,37.05575263357119,25.019731016608382
386,37.05164731985209,25.019731016608382
387,37.047557504296456,25.019731016608382
388,37.04348357714217,25.019731016608382
389,37.03942592553817,25.019731016608382
390,37.03538492884696,25.019731016608382
391,37.03136096064254,25.019731016608382
392,37.02735438625824,25.019731016608382
393,37.02336556551983,25.019731016608382
394,37.01939484891141,25.019731016608382
395,37.01544257983137,25.019731016608382
396,37.011509093607096,25.019731016608382
397,37.00759471725927,25.019731016608382
398,37.00369976928286,25.019731016608382
399,36.99982455939481,25.019731016608382
400,36.99596938820588,25.019731016608382
401,36.99213454781069,25.019731016608382
402,36.988320320731944,25.019731016608382
403,36.984526980124166,25.019731016608382
404,36.98075478965522,25.019731016608382
405,36.97700400340454,25.019731016608382
406,36.97327486577859,25.019731016608382
407,36.96956761144231,25.019731016608382
408,36.96588246526706,25.019731016608382
409,36.96221964229408,25.019731016608382
410,36.95857934771382,25.019731016608382
411,36.95496177685952,25.019731016608382
412,36.95136711521592,25.019731016608382
413,36.94779553844176,25.019731016608382
414,36.944247212405344,25.019731016608382
415,36.94072229323349,25.019731016608382
416,36.937220927372216,25.019731016608382
417,36.93374325319705,25.019731016608382
418,36.93028940060421,25.019731016608382
419,36.9268594844234,25.019731016608382
420,36.923453583340674,25.019731016608382
421,36.9200718668457,25.019731016608382
422,36.91671434746058,25.019731016608382
423,36.91338118060726,25.019731016608382
424,36.91007237810123,25.019731016608382
425,36.90678801324408,25.019731016608382
426,36.90352820321428,25.019731016608382
427,36.900292982958256,25.019731016608382
428,36.89708221776394,25.019731016608382
429,36.893896146633885,25.019731016608382
430,36.89073469376397,25.019731016608382
431,36.88759791885995,25.019731016608382
432,36.88448581625489,25.019731016608382
433,36.88139838868208,25.019731016608382
434,36.87833562101983,25.019731016608382
435,36.87529749833189,25.019731016608382
436,36.872284003050645,25.019731016608382
437,36.86929510855029,25.019731016608382
438,36.86633072546796,25.019731016608382
439,36.86339093767873,25.019731016608382
440,36.86047562545816,25.019731016608382
441,36.85758472386669,25.019731016608382
442,36.85471828702746,25.019731016608382
443,36.851875900119005,25.019731016608382
444,36.849058020449306,25.019731016608382
445,36.846264217689566,25.019731016608382
446,36.84349441653144,25.019731016608382
447,36.84074871958603,25.019731016608382
448,36.83802689757319,25.019731016608382
449,36.835328889996696,25.019731016608382
450,36.83265461918364,25.019731016608382
451,36.83000397348718,25.019731016608382
452,36.82737686482333,25.019731016608382
453,36.82477314713952,25.019731016608382
454,36.82219278676417,25.019731016608382
455,36.819635493932225,25.019731016608382
456,36.81710134390994,25.019731016608382
457,36.814590184381395,25.019731016608382
458,36.81210175794487,25.019731016608382
459,36.8096360835662,25.019731016608382
460,36.80719296492791,25.019731016608382
461,36.804772272560356,25.019731016608382
462,36.80237387688946,25.019731016608382
463,36.79999764122427,25.019731016608382
464,36.79764343038699,25.019731016608382
465,36.79531109387095,25.019731016608382
466,36.793000495592224,25.019731016608382
467,36.79071149161088,25.019731016608382
468,36.78844396726403,25.019731016608382
469,36.78619746955532,25.019731016608382
470,36.7839726796791,25.019731016608382
471,36.781768306839375,25.019731016608382
472,36.779585247428805,25.019731016608382
473,36.77742246321699,25.019731016608382
474,36.775280623704425,25.019731016608382
475,36.77315897946981,25.019731016608382
476,36.77105718793006,25.019731016608382
477,36.76897639814091,25.019731016608382
478,36.76691427682498,25.019731016608382
479,36.76487345461034,25.019731016608382
480,36.76284975126754,25.019731016608382
481,36.76085025815429,25.019731016608382
482,36.75886030638557,25.019731016608382
483,36.75691104098461,25.019731016608382
484,36.75492826489086,25.019731016608382
485,36.75310496738177,25.019731016608382
486,36.750883709681965,25.019731016608382
487,36.750044326645764,25.019731016608382
488,36.744223480766195,25.019731016608382
489,36.758124477819145,25.019731016608382
490,36.66781743854214,25.019731016608382
491,36.809984047867076,25.019731016608382
492,36.82627778279025,25.019731016608382
493,36.733144738658446,25.019731016608382
494,36.79083589381696,25.019731016608382
495,36.64899046149301,25.019731016608382
496,36.832705474934265,25.019731016608382
497,36.834970449025384,25.019731016608382
498,36.782628361137846,25.019731016608382
499,36.73305163111423,25.019731016608382
500,36.791803923171706,25.019731016608382
501,36.716089628777695,25.019731016608382
502,36.80825528840161,25.019731016608382
503,36.714770768728414,25.019731016608382
504,36.80745019586674,25.019731016608382
505,36.71264639621049,25.019731016608382
506,36.807518791032514,25.019731016608382
507,36.71207828985673,25.019731016608382
508,36.80602170428694,25.019731016608382
509,36.709764347778325,25.019731016608382
510,36.80634004458691,25.019731016608382
511,36.710151461892046,25.019731016608382
512,36.80389972248986,25.019731016608382
513,36.70684720908202,25.019731016608382
514,36.805269395649006,25.019731016608382
515,36.70905336413788,25.019731016608382
516,36.80095447646375,25.019731016608382
517,36.70333074421769,25.019731016608382
518,36.804835993986444,25.019731016608382
519,36.70938364180918,25.019731016608382
520,36.796440556610925,25.019731016608382
521,36.6985499680849,25.019731016608382
522,36.80560983747832,25.019731016608382
523,36.712348129339055,25.019731016608382
524,36.788684365044695,25.019731016608382
525,36.69285878675012,25.019731016608382
526,36.8070745754512,25.019731016608382
527,36.71735265084173,25.019731016608382
528,36.77772393377428,25.019731016608382
529,36.69081695379184,25.019731016608382
530,36.80517989231781,25.019731016608382
531,36.71364095068381,25.019731016608382
532,36.7777783766722,25.019731016608382
533,36.68603483077212,25.019731016608382
534,36.80576321453973,25.019731016608382
535,36.71776582388522,25.019731016608382
536,36.76734605668736,25.019731016608382
537,36.688650564281915,25.019731016608382
538,36.79978368958274,25.019731016608382
539,36.70278872291337,25.019731016608382
540,36.78252307900965,25.019731016608382
541,36.68008268607809,25.019731016608382
542,36.80392277308035,25.019731016608382
543,36.7190973185043,25.019731016608382
544,36.75590177656298,25.019731016608382
545,36.69352328305092,25.019731016608382
546,36.78694371869565,25.019731016608382
547,36.67897354231754,25.019731016608382
548,36.7997177596176,25.019731016608382
549,36.71048693895295,25.019731016608382
550,36.76097391437696,25.019731016608382
551,36.680009010687776,25.019731016608382
552,36.79529116118292,25.019731016608382
553,36.70027832645737,25.019731016608382
554,36.7704725097992,25.019731016608382
555,36.671583000271745,25.019731016608382
556,36.79928927973179,25.019731016608382
557,36.71657544631442,25.019731016608382
558,36.74266176469178,25.019731016608382
559,36.69562685508598,25.019731016608382
560,36.76935121325809,25.019731016608382
561,36.66048881017642,25.019731016608382
562,36.80260784874427,25.019731016608382
563,36.73343511367916,25.019731016608382
564,36.708655116979145,25.019731016608382
565,36.744942633837425,25.019731016608382
566,36.678897865232045,25.019731016608382
567,36.78255581003199,25.019731016608382
568,36.67337490843376,25.019731016608382
569,36.78661085628463,25.019731016608382
570,36.68827498960319,25.019731016608382
571,36.767914252109215,25.019731016608382
572,36.66419074299662,25.019731016608382
573,36.79176718058482,25.019731016608382
574,36.70832530358683,25.019731016608382
575,36.73541805872918,25.019731016608382
576,36.68744552903383,25.019731016608382
577,36.76222955486624,25.019731016608382
578,36.65479538107325,25.019731016608382
579,36.79439401833328,25.019731016608382
580,36.721289126755494,25.019731016608382
581,36.707564584558355,25.019731016608382
582,36.726024118918936,25.019731016608382
583,36.688753345426754,25.019731016608382
584,36.75166995842744,25.019731016608382
585,36.64161809239077,25.019731016608382
586,36.79762385796754,25.019731016608382
587,36.74232484133259,25.019731016608382
588,36.672370036107075,25.019731016608382
589,36.76984677044053,25.019731016608382
590,36.67039985536524,25.019731016608382
591,36.77032236618734,25.019731016608382
592,36.67295974870076,25.019731016608382
593,36.76557979731686,25.019731016608382
594,36.668308006357044,25.019731016608382
595,36.76912200018481,25.019731016608382
596,36.67382355183254,25.019731016608382
597,36.7608514882865,25.019731016608382
598,36.66535842942582,25.019731016608382
599,36.7688385746522,25.019731016608382
600,36.67513080821747,25.019731016608382
601,36.75543185674664,25.019731016608382
602,36.662190229954106,25.019731016608382
603,36.768762962160444,25.019731016608382
604,36.6762830670012,25.019731016608382
605,36.750047935324176,25.019731016608382
606,36.65962311179224,25.019731016608382
607,36.768026124392684,25.019731016608382
608,36.676017510001294,25.019731016608382
609,36.74641054913922,25.019731016608382
610,36.657607301389774,25.019731016608382
611,36.76671950176032,25.019731016608382
612,36.674701488239755,25.019731016608382
613,36.744164782465496,25.019731016608382
614,36.65570400924639,25.019731016608382
615,36.765327856330586,25.019731016608382
616,36.673363192201094,25.019731016608382
617,36.741990918841466,25.019731016608382
618,36.653967642541055,25.019731016608382
619,36.763788629493625,25.019731016608382
620,36.671834351717536,25.019731016608382
621,36.7401127541028,25.019731016608382
622,36.652329653720436,25.019731016608382
623,36.76217338653988,25.019731016608382
624,36.670252033138155,25.019731016608382
625,36.7383471853121,25.019731016608382
626,36.65079903806186,25.019731016608382
627,36.76047032987798,25.019731016608382
628,36.66857165280827,25.019731016608382
629,36.73675520512811,25.019731016608382
630,36.649341696190035,25.019731016608382
631,36.75871462746794,25.019731016608382
632,36.666858001167924,25.019731016608382
633,36.73524789647096,25.019731016608382
634,36.64796187117904,25.019731016608382
635,36.75689908582915,25.019731016608382
636,36.66508990442984,25.019731016608382
637,36.733851436143404,25.019731016608382
638,36.646645571419924,25.019731016608382
639,36.755037429963906,25.019731016608382
640,36.66328709779147,25.019731016608382
641,36.732539065020795,25.019731016608382
642,36.64538566107468,25.019731016608382
643,36.753137335097286,25.019731016608382
644,36.66146472985808,25.019731016608382
645,36.73128810143071,25.019731016608382
646,36.64418272046408,25.019731016608382
647,36.751195053240835,25.019731016608382
648,36.659611896529995,25.019731016608382
649,36.73011157889649,25.019731016608382
650,36.64303074215121,25.019731016608382
651,36.7492165828414,25.019731016608382
652,36.65774098144949,25.019731016608382
653,36.72899184287484,25.019731016608382
654,36.641927853887125,25.019731016608382
655,36.74720273497498,25.019731016608382
656,36.65585359939504,25.019731016608382
657,36.72792562722823,25.019731016608382
658,36.64087177389619,25.019731016608382
659,36.745155021319015,25.019731016608382
660,36.65395336650477,25.019731016608382
661,36.72690707579845,25.019731016608382
662,36.639860615636735,25.019731016608382
663,36.743074505783824,25.019731016608382
664,36.6520438299067,25.019731016608382
665,36.72593053222745,25.019731016608382
666,36.63889305702457,25.019731016608382
667,36.74096165741342,25.019731016608382
668,36.65012707589516,25.019731016608382
669,36.72499269513656,25.019731016608382
670,36.63796609185689,25.019731016608382
671,36.73881906252482,25.019731016608382
672,36.64820987396778,25.019731016608382
673,36.72408297650137,25.019731016608382
674,36.6370789329114,25.019731016608382
675,36.73664652057756,25.019731016608382
676,36.64629304508908,25.019731016608382
677,36.72320039351751,25.019731016608382
678,36.636225813975884,25.019731016608382
679,36.734450835585456,25.019731016608382
680,36.64438633887041,25.019731016608382
681,36.72233165118204,25.019731016608382
682,36.63540260715276,25.019731016608382
683,36.73223504465226,25.019731016608382
684,36.642497256171296,25.019731016608382
685,36.72146562657184,25.019731016608382
686,36.6346014815143,25.019731016608382
687,36.73000933294874,25.019731016608382
688,36.640634027291576,25.019731016608382
689,36.7205917453777,25.019731016608382
690,36.633812736858,25.019731016608382
691,36.727785002326925,25.019731016608382
692,36.63880877767882,25.019731016608382
693,36.71969364093793,25.019731016608382
694,36.633024298290536,25.019731016608382
695,36.7255775010953,25.019731016608382
696,36.6370328586699,25.019731016608382
697,36.71875631083085,25.019731016608382
698,36.63222289986836,25.019731016608382
699,36.72340403951774,25.019731016608382
700,36.635317417584595,25.019731016608382
701,36.71776506291765,25.019731016608382
702,36.63139491757016,25.019731016608382
703,36.72128290288776,25.019731016608382
704,36.63367106278043,25.019731016608382
705,36.716708919610504,25.019731016608382
706,36.630529236140354,25.019731016608382
707,36.71922964697147,25.019731016608382
708,36.63209933590838,25.019731016608382
709,36.7155805128932,25.019731016608382
710,36.629618053472235,25.019731016608382
711,36.717255789382854,25.019731016608382
712,36.63060314496727,25.019731016608382
713,36.714378795678954,25.019731016608382
714,36.62865841412613,25.019731016608382
715,36.71536721010503,25.019731016608382
716,36.62917942803928,25.019731016608382
717,36.71310785414647,25.019731016608382
718,36.62765449611638,25.019731016608382
719,36.7135584150244,25.019731016608382
720,36.627820611159414,25.019731016608382
721,36.711777471741044,25.019731016608382
722,36.626609479324635,25.019731016608382
723,36.71182878000849,25.019731016608382
724,36.62652073011931,25.019731016608382
725,36.71039594132445,25.019731016608382
726,36.625533641017256,25.019731016608382
727,36.710164463625645,25.019731016608382
728,36.62526885203742,25.019731016608382
729,36.708976581578256,25.019731016608382
730,36.62443801521161,25.019731016608382
731,36.7085511182321,25.019731016608382
732,36.62405562363509,25.019731016608382
733,36.70753244909381,25.019731016608382
734,36.62332986113161,25.019731016608382
735,36.706980142608096,25.019731016608382
736,36.62287424276293,25.019731016608382
737,36.7060719637355,25.019731016608382
738,36.62221699578899,25.019731016608382
739,36.70544131225505,25.019731016608382
740,36.62171774235977,25.019731016608382
741,36.70460506136519,25.019731016608382
742,36.621105394897654,25.019731016608382
743,36.703926566223764,25.019731016608382
744,36.62058211137327,25.019731016608382
745,36.703135483194025,25.019731016608382
746,36.61999880142894,25.019731016608382
747,36.70243176659981,25.019731016608382
748,36.61946449806729,25.019731016608382
749,36.701668221387436,25.019731016608382
750,36.61889987954583,25.019731016608382
751,36.700952339792764,25.019731016608382
752,36.6183622824747,25.019731016608382
753,36.70020628386654,25.019731016608382
754,36.6178106233386,25.019731016608382
755,36.699485948212796,25.019731016608382
756,36.617273986546195,25.019731016608382
757,36.69875161878025,25.019731016608382
758,36.616732085742356,25.019731016608382
759,36.698030996334644,25.019731016608382
760,36.6161989392118,25.019731016608382
761,36.697304923821925,25.019731016608382
762,36.61566485222394,25.019731016608382
763,36.696586649521976,25.019731016608382
764,36.61513644537917,25.019731016608382
765,36.69586704279165,25.019731016608382
766,36.614609299567,25.019731016608382
767,36.695152318022714,25.019731016608382
768,36.61408608472337,25.019731016608382
769,36.69443870885637,25.019731016608382
770,36.61356522431215,25.019731016608382
771,36.69372834716101,25.019731016608382
772,36.61304887823215,25.019731016608382
773,36.69301767736661,25.019731016608382
774,36.612531965646276,25.019731016608382
775,36.69231490700359,25.019731016608382
776,36.61202376006156,25.019731016608382
777,36.69160567923737,25.019731016608382
778,36.61151095916199,25.019731016608382
779,36.690910631098376,25.019731016608382
780,36.61100785676428,25.019731016608382
781,36.690208211677195,25.019731016608382
782,36.61050323784922,25.019731016608382
783,36.689514116011686,25.019731016608382
784,36.6100041506785,25.019731016608382
785,36.688818478492756,25.019731016608382
786,36.609507220355276,25.019731016608382
787,36.68812652132898,25.019731016608382
788,36.60901330006874,25.019731016608382
789,36.68743664447481,25.019731016608382
790,36.60852101839726,25.019731016608382
791,36.68675133022809,25.019731016608382
792,36.608034141860124,25.019731016608382
793,36.68606412162485,25.019731016608382
794,36.60754642499212,25.019731016608382
795,36.68538539303833,25.019731016608382
796,36.6070652923425,25.019731016608382
797,36.68470334304702,25.019731016608382
798,36.606584673270454,25.019731016608382
799,36.684026929628665,25.019731016608382
800,36.60610796338009,25.019731016608382
801,36.68335105182217,25.019731016608382
802,36.605634342886475,25.019731016608382
803,36.68267751644208,25.019731016608382
804,36.60516248588528,25.019731016608382
805,36.68200790173518,25.019731016608382
806,36.60469398392251,25.019731016608382
807,36.681339809707644,25.019731016608382
808,36.60422830009363,25.019731016608382
809,36.680674043176644,25.019731016608382
810,36.603765126002834,25.019731016608382
811,36.680011350839116,25.019731016608382
812,36.603304584738865,25.019731016608382
813,36.6793508056257,25.019731016608382
814,36.60284771648682,25.019731016608382
815,36.67869158282359,25.019731016608382
816,36.60239250185008,25.019731016608382
817,36.67803634296203,25.019731016608382
818,36.60194097666226,25.019731016608382
819,36.67738203882249,25.019731016608382
820,36.60149140840085,25.019731016608382
821,36.67673133510314,25.019731016608382
822,36.60104513517797,25.019731016608382
823,36.67608215034795,25.019731016608382
824,36.600601280541554,25.019731016608382
825,36.6754357667799,25.019731016608382
826,36.60016109354311,25.019731016608382
827,36.67478992331541,25.019731016608382
828,36.599721178511075,25.019731016608382
829,36.674150867014845,25.019731016608382
830,36.599286416587105,25.019731016608382
831,36.67351025739497,25.019731016608382
832,36.598852986508234,25.019731016608382
833,36.672873951165826,25.019731016608382
834,36.59842300781328,25.019731016608382
835,36.672238687075414,25.019731016608382
836,36.597995268336824,25.019731016608382
837,36.67160658336202,25.019731016608382
838,36.597570857394736,25.019731016608382
839,36.67097553596436,25.019731016608382
840,36.59714778088646,25.019731016608382
841,36.67034924346423,25.019731016608382
842,36.59672884689548,25.019731016608382
843,36.669722542811954,25.019731016608382
844,36.596310895183166,25.019731016608382
845,36.66910116794027,25.019731016608382
846,36.59589692869788,25.019731016608382
847,36.668480019424386,25.019731016608382
848,36.59548471119015,25.019731016608382
849,36.66786236405463,25.019731016608382
850,36.59507565649841,25.019731016608382
851,36.66724623015344,25.019731016608382
852,36.59466892997503,25.019731016608382
853,36.66663281569006,25.019731016608382
854,36.59426523293214,25.019731016608382
855,36.66602086187735,25.019731016608382
856,36.593863213586424,25.019731016608382
857,36.66541285629327,25.019731016608382
858,36.59346451483241,25.019731016608382
859,36.66480577499035,25.019731016608382
860,36.59306781995645,25.019731016608382
861,36.66420219176072,25.019731016608382
862,36.59267399564692,25.019731016608382
863,36.663600549157046,25.019731016608382
864,36.59228222419848,25.019731016608382
865,36.66300154503362,25.019731016608382
866,36.59189380412584,25.019731016608382
867,36.662403837912464,25.019731016608382
868,36.59150719029713,25.019731016608382
869,36.66180935082918,25.019731016608382
870,36.59112343931663,25.019731016608382
871,36.66121680614243,25.019731016608382
872,36.59074202551925,25.019731016608382
873,36.66062673803823,25.019731016608382
874,36.59036325859,25.019731016608382
875,36.660038895991555,25.019731016608382
876,36.589986333017976,25.019731016608382
877,36.6594539499853,25.019731016608382
878,36.58961288923966,25.019731016608382
879,36.658869931617474,25.019731016608382
880,36.58924119620933,25.019731016608382
881,36.65828933705868,25.019731016608382
882,36.588872022222745,25.019731016608382
883,36.657710879175994,25.019731016608382
884,36.588505358934235,25.019731016608382
885,36.65713472950693,25.019731016608382
886,36.58814088811176,25.019731016608382
887,36.65656098789914,25.019731016608382
888,36.587779302009174,25.019731016608382
889,36.65598903369532,25.019731016608382
890,36.58741957507222,25.019731016608382
891,36.65542007222068,25.019731016608382
892,36.58706261287892,25.019731016608382
893,36.65485289914706,25.019731016608382
894,36.58670780141249,25.019731016608382
895,36.65428876931239,25.019731016608382
896,36.58635482462777,25.019731016608382
897,36.65372734825026,25.019731016608382
898,36.58600518213798,25.019731016608382
899,36.6531667429637,25.019731016608382
900,36.58565756067948,25.019731016608382
901,36.65260890362732,25.019731016608382
902,36.585312323766665,25.019731016608382
903,36.65205326970824,25.019731016608382
904,36.58496964626253,25.019731016608382
905,36.65149938031497,25.019731016608382
906,36.584628814391394,25.019731016608382
907,36.65094864190248,25.019731016608382
908,36.584290167537304,25.019731016608382
909,36.65040054127393,25.019731016608382
910,36.58395422800156,25.019731016608382
911,36.649853925345354,25.019731016608382
912,36.58362042709837,25.019731016608382
913,36.649309632885505,25.019731016608382
914,36.583289164649386,25.019731016608382
915,36.64876736110982,25.019731016608382
916,36.58296002698644,25.019731016608382
917,36.648227336233234,25.019731016608382
918,36.5826326434397,25.019731016608382
919,36.647690971014384,25.019731016608382
920,36.58230756153136,25.019731016608382
921,36.64715638820967,25.019731016608382
922,36.58198544330353,25.019731016608382
923,36.646622772790366,25.019731016608382
924,36.581664759445474,25.019731016608382
925,36.646092935270076,25.019731016608382
926,36.58134682735115,25.019731016608382
927,36.645564365897805,25.019731016608382
928,36.58103095088818,25.019731016608382
929,36.64503826051773,25.019731016608382
930,36.58071728472166,25.019731016608382
931,36.64451436577582,25.019731016608382
932,36.580405789416986,25.019731016608382
933,36.643992723476075,25.019731016608382
934,36.58009646286715,25.019731016608382
935,36.64347331816643,25.019731016608382
936,36.57978929560237,25.019731016608382
937,36.642956145460026,25.019731016608382
938,36.579484591109356,25.019731016608382
939,36.642440505569034,25.019731016608382
940,36.57918125473208,25.019731016608382
941,36.64192867648181,25.019731016608382
942,36.57888063991043,25.019731016608382
943,36.641417965019976,25.019731016608382
944,36.578582020201154,25.019731016608382
945,36.640909662248404,25.019731016608382
946,36.57828552479359,25.019731016608382
947,36.6404035507233,25.019731016608382
948,36.57799106428881,25.019731016608382
949,36.63989979157518,25.019731016608382
950,36.57769878013105,25.019731016608382
951,36.63939806840463,25.019731016608382
952,36.577408561350175,25.019731016608382
953,36.63889856673646,25.019731016608382
954,36.57712041615892,25.019731016608382
955,36.638401254457875,25.019731016608382
956,36.57683433289718,25.019731016608382
957,36.63790606877279,25.019731016608382
958,36.57655039212619,25.019731016608382
959,36.63741298558802,25.019731016608382
960,36.576268358492634,25.019731016608382
961,36.636922292362854,25.019731016608382
962,36.57598838418813,25.019731016608382
963,36.63643373311857,25.019731016608382
964,36.575710438208276,25.019731016608382
965,36.63594733559596,25.019731016608382
966,36.575434544102535,25.019731016608382
967,36.63546314891791,25.019731016608382
968,36.57516038621597,25.019731016608382
969,36.63498147447958,25.019731016608382
970,36.574888542731635,25.019731016608382
971,36.634501428853426,25.019731016608382
972,36.57461864418433,25.019731016608382
973,36.63402358965409,25.019731016608382
974,36.574350715746725,25.019731016608382
975,36.63354789845646,25.019731016608382
976,36.574084745875425,25.019731016608382
977,36.63307421625983,25.019731016608382
978,36.5738209270255,25.019731016608382
979,36.63260248146199,25.019731016608382
980,36.57355877009397,25.019731016608382
981,36.63213332278434,25.019731016608382
982,36.57329857891635,25.019731016608382
983,36.63166624810058,25.019731016608382
984,36.573040314145615,25.019731016608382
985,36.63120130426434,25.019731016608382
986,36.572783959002535,25.019731016608382
987,36.63073848581543,25.019731016608382
988,36.57252952387025,25.019731016608382
989,36.63027775551168,25.019731016608382
990,36.57227699343865,25.019731016608382
991,36.629819116653664,25.019731016608382
992,36.5720265655083,25.019731016608382
993,36.62936207932052,25.019731016608382
994,36.57177786736207,25.019731016608382
995,36.62890746410292,25.019731016608382
996,36.57153092774486,25.019731016608382
997,36.628455059263395,25.019731016608382
998,36.57128536374739,25.019731016608382
999,36.628005938530244,25.019731016608382
1000,36.57104228148394,25.019731016608382
1001,36.62755757885955,25.019731016608382
1002,36.570800998328046,25.019731016608382
1003,36.627111349878504,25.019731016608382
1004,36.5705615253648,25.019731016608382
1005,36.62666721487974,25.019731016608382
1006,36.57032404924183,25.019731016608382
1007,36.62622471027476,25.019731016608382
1008,36.57008818865638,25.019731016608382
1009,36.625784650106034,25.019731016608382
1010,36.56985410209078,25.019731016608382
1011,36.625346688440295,25.019731016608382
1012,36.56962142210461,25.019731016608382
1013,36.624911675233285,25.019731016608382
1014,36.56939146838745,25.019731016608382
1015,36.62447656548663,25.019731016608382
1016,36.569162074943044,25.019731016608382
1017,36.62404621028389,25.019731016608382
1018,36.56893511327645,25.019731016608382
1019,36.62361644472395,25.019731016608382
1020,36.568709918527524,25.019731016608382
1021,36.62318867581091,25.019731016608382
1022,36.56848644922378,25.019731016608382
1023,36.62276295059319,25.019731016608382
1024,36.56826469918042,25.019731016608382
1025,36.62233925875591,25.019731016608382
1026,36.568044661513404,25.019731016608382
1027,36.62191759540334,25.019731016608382
1028,36.56782632294782,25.019731016608382
1029,36.621497946083586,25.019731016608382
1030,36.56760970033184,25.019731016608382
1031,36.62108028227926,25.019731016608382
1032,36.56739475091092,25.019731016608382
1033,36.62066465434074,25.019731016608382
1034,36.567181468062,25.019731016608382
1035,36.620251025654014,25.019731016608382
1036,36.5669698873696,25.019731016608382
1037,36.619839343224456,25.019731016608382
1038,36.56675995298993,25.019731016608382
1039,36.6194296686573,25.019731016608382
1040,36.56655167147056,25.019731016608382
1041,36.61902197061783,25.019731016608382
1042,36.5663450346172,25.019731016608382
1043,36.618616241522396,25.019731016608382
1044,36.566140230277995,25.019731016608382
1045,36.61821199542351,25.019731016608382
1046,36.56593662128857,25.019731016608382
1047,36.617810710198135,25.019731016608382
1048,36.56573509197216,25.019731016608382
1049,36.617410285304885,25.019731016608382
1050,36.565534907191264,25.019731016608382
1051,36.61701241259718,25.019731016608382
1052,36.5653360625117,25.019731016608382
1053,36.61661710136692,25.019731016608382
1054,36.565139097131365,25.019731016608382
1055,36.61622307691513,25.019731016608382
1056,36.56494374332382,25.019731016608382
1057,36.615830926145826,25.019731016608382
1058,36.56474995583406,25.019731016608382
1059,36.61544070238804,25.019731016608382
1060,36.564557723401016,25.019731016608382
1061,36.61505240362842,25.019731016608382
1062,36.564367038020336,25.019731016608382
1063,36.614666022441426,25.019731016608382
1064,36.564178016005144,25.019731016608382
1065,36.614281244319805,25.019731016608382
1066,36.56399049222205,25.019731016608382
1067,36.6138984241248,25.019731016608382
1068,36.563804440499084,25.019731016608382
1069,36.61351759289733,25.019731016608382
1070,36.563619480215635,25.019731016608382
1071,36.61313968220575,25.019731016608382
1072,36.563436375784256,25.019731016608382
1073,36.61276284448531,25.019731016608382
1074,36.56325482769324,25.019731016608382
1075,36.61238778152489,25.019731016608382
1076,36.563074823138095,25.019731016608382
1077,36.61201444509831,25.019731016608382
1078,36.56289623069686,25.019731016608382
1079,36.6116431231069,25.019731016608382
1080,36.562719085008595,25.019731016608382
1081,36.61127370364392,25.019731016608382
1082,36.56254367990054,25.019731016608382
1083,36.61090543220273,25.019731016608382
1084,36.56236911066979,25.019731016608382
1085,36.6105405119704,25.019731016608382
1086,36.56219627986463,25.019731016608382
1087,36.61017670110472,25.019731016608382
1088,36.56202495030767,25.019731016608382
1089,36.60981460975704,25.019731016608382
1090,36.561855050590964,25.019731016608382
1091,36.60945433565335,25.019731016608382
1092,36.561686562644645,25.019731016608382
1093,36.609095888475466,25.019731016608382
1094,36.561519477398335,25.019731016608382
1095,36.60873926294128,25.019731016608382
1096,36.561353787073166,25.019731016608382
1097,36.608384451552666,25.019731016608382
1098,36.56118977122512,25.019731016608382
1099,36.608030714533555,25.019731016608382
1100,36.561026791712685,25.019731016608382
1101,36.60767961429073,25.019731016608382
1102,36.560865106184515,25.019731016608382
1103,36.60733046020616,25.019731016608382
1104,36.56070479537396,25.019731016608382
1105,36.606983086795815,25.019731016608382
1106,36.56054586323935,25.019731016608382
1107,36.60663746466522,25.019731016608382
1108,36.56038833430095,25.019731016608382
1109,36.60629349744368,25.019731016608382
1110,36.56023220379489,25.019731016608382
1111,36.60595114282108,25.019731016608382
1112,36.560077437393765,25.019731016608382
1113,36.60561050233845,25.019731016608382
1114,36.55992395853986,25.019731016608382
1115,36.60527166958346,25.019731016608382
1116,36.55977178086399,25.019731016608382
1117,36.604934600543274,25.019731016608382
1118,36.559620903638226,25.019731016608382
1119,36.60459927669011,25.019731016608382
1120,36.55947131953415,25.019731016608382
1121,36.60426569001914,25.019731016608382
1122,36.55932302077128,25.019731016608382
1123,36.60393383327399,25.019731016608382
1124,36.55917617283924,25.019731016608382
1125,36.60360324696396,25.019731016608382
1126,36.5590302549689,25.019731016608382
1127,36.60327525028484,25.019731016608382
1128,36.55888571472374,25.019731016608382
1129,36.602948630335035,25.019731016608382
1130,36.55874265827707,25.019731016608382
1131,36.60262317485999,25.019731016608382
1132,36.558600650182974,25.019731016608382
1133,36.6022998564434,25.019731016608382
1134,36.558459891028235,25.019731016608382
1135,36.60197822981777,25.019731016608382
1136,36.55832033033442,25.019731016608382
1137,36.6016583412305,25.019731016608382
1138,36.558181981871094,25.019731016608382
1139,36.601340154394855,25.019731016608382
1140,36.558044860213485,25.019731016608382
1141,36.601023608256575,25.019731016608382
1142,36.557908951847985,25.019731016608382
1143,36.600708712056516,25.019731016608382
1144,36.55777424499399,25.019731016608382
1145,36.600395465251864,25.019731016608382
1146,36.557640729797065,25.019731016608382
1147,36.600083864192975,25.019731016608382
1148,36.55750839714707,25.019731016608382
1149,36.599773904098576,25.019731016608382
1150,36.55737723829391,25.019731016608382
1151,36.59946557969388,25.019731016608382
1152,36.55724724469869,25.019731016608382
1153,36.599158885457555,25.019731016608382
1154,36.55711840796142,25.019731016608382
1155,36.59885381574336,25.019731016608382
1156,36.55699071977903,25.019731016608382
1157,36.59855036485563,25.019731016608382
1158,36.55686400026029,25.019731016608382
1159,36.59824898848944,25.019731016608382
1160,36.55673856072951,25.019731016608382
1161,36.59794882160478,25.019731016608382
1162,36.55661443534347,25.019731016608382
1163,36.59764979664038,25.019731016608382
1164,36.55649119231565,25.019731016608382
1165,36.59735300391572,25.019731016608382
1166,36.55636911794265,25.019731016608382
1167,36.597057600952475,25.019731016608382
1168,36.556248155491176,25.019731016608382
1169,36.59676374600259,25.019731016608382
1170,36.5561283097345,25.019731016608382
1171,36.59647140636249,25.019731016608382
1172,36.556009573948394,25.019731016608382
1173,36.59618060390055,25.019731016608382
1174,36.55589189141808,25.019731016608382
1175,36.59589140526023,25.019731016608382
1176,36.555775315749585,25.019731016608382
1177,36.59560365067469,25.019731016608382
1178,36.55565975849072,25.019731016608382
1179,36.59531756456597,25.019731016608382
1180,36.555545190835424,25.019731016608382
1181,36.595033182922364,25.019731016608382
1182,36.55543182775737,25.019731016608382
1183,36.59474990072066,25.019731016608382
1184,36.55531942053646,25.019731016608382
1185,36.594468405186205,25.019731016608382
1186,36.5552080050119,25.019731016608382
1187,36.59418850666595,25.019731016608382
1188,36.55509760629775,25.019731016608382
1189,36.59391014422226,25.019731016608382
1190,36.554988228857276,25.019731016608382
1191,36.59363328843351,25.019731016608382
1192,36.55487995007853,25.019731016608382
1193,36.593357701285655,25.019731016608382
1194,36.55477254662794,25.019731016608382
1195,36.59308397875059,25.019731016608382
1196,36.55466615984018,25.019731016608382
1197,36.59281165968924,25.019731016608382
1198,36.55456065150643,25.019731016608382
1199,36.59254115758714,25.019731016608382
1200,36.554456238266184,25.019731016608382
1201,36.59227181716342,25.019731016608382
1202,36.55435289008827,25.019731016608382
1203,36.59200375392876,25.019731016608382
1204,36.55425053608783,25.019731016608382
1205,36.59173709641651,25.019731016608382
1206,36.55414907066573,25.019731016608382
1207,36.59147208642516,25.019731016608382
1208,36.55404855232135,25.019731016608382
1209,36.5912085334554,25.019731016608382
1210,36.553948957797054,25.019731016608382
1211,36.59094646397023,25.019731016608382
1212,36.55385030513959,25.019731016608382
1213,36.590685843428304,25.019731016608382
1214,36.55375261008804,25.019731016608382
1215,36.5904265904988,25.019731016608382
1216,36.55365585051135,25.019731016608382
1217,36.59016874601278,25.019731016608382
1218,36.55356004241085,25.019731016608382
1219,36.5899122288657,25.019731016608382
1220,36.55346516110136,25.019731016608382
1221,36.5896570842343,25.019731016608382
1222,36.553371063217575,25.019731016608382
1223,36.5894036814202,25.019731016608382
1224,36.55327789105446,25.019731016608382
1225,36.58915156651655,25.019731016608382
1226,36.553185735516934,25.019731016608382
1227,36.58890051583681,25.019731016608382
1228,36.553094401474986,25.019731016608382
1229,36.58865105953513,25.019731016608382
1230,36.553003902368616,25.019731016608382
1231,36.588403055495576,25.019731016608382
1232,36.55291427517363,25.019731016608382
1233,36.58815644167198,25.019731016608382
1234,36.552825494674224,25.019731016608382
1235,36.58791123165725,25.019731016608382
1236,36.552737572562265,25.019731016608382
1237,36.58766738805186,25.019731016608382
1238,36.552650504061255,25.019731016608382
1239,36.58742490166674,25.019731016608382
1240,36.55256428402685,25.019731016608382
1241,36.587183762065976,25.019731016608382
1242,36.55247880985217,25.019731016608382
1243,36.58694424094214,25.019731016608382
1244,36.5523942688133,25.019731016608382
1245,36.58670574930349,25.019731016608382
1246,36.55231053933909,25.019731016608382
1247,36.58646869685076,25.019731016608382
1248,36.55222763811987,25.019731016608382
1249,36.586232904101294,25.019731016608382
1250,36.55214558381431,25.019731016608382
1251,36.585998375763005,25.019731016608382
1252,36.552064331342656,25.019731016608382
1253,36.5857651691052,25.019731016608382
1254,36.55198387345372,25.019731016608382
1255,36.58553328020596,25.019731016608382
1256,36.55190420422689,25.019731016608382
1257,36.5853027027112,25.019731016608382
1258,36.55182531818088,25.019731016608382
1259,36.58507342944839,25.019731016608382
1260,36.551747241609675,25.019731016608382
1261,36.58484535908496,25.019731016608382
1262,36.55166991442515,25.019731016608382
1263,36.58461865476795,25.019731016608382
1264,36.551593384442334,25.019731016608382
1265,36.584393126945905,25.019731016608382
1266,36.55151751371824,25.019731016608382
1267,36.58416918384413,25.019731016608382
1268,36.55144242126924,25.019731016608382
1269,36.58394640196695,25.019731016608382
1270,36.551368106025045,25.019731016608382
1271,36.583724832074616,25.019731016608382
1272,36.55129456565283,25.019731016608382
1273,36.58350443877933,25.019731016608382
1274,36.55122176450927,25.019731016608382
1275,36.58328530176909,25.019731016608382
1276,36.551149655118465,25.019731016608382
1277,36.583067532885494,25.019731016608382
1278,36.55107826764599,25.019731016608382
1279,36.582850975827114,25.019731016608382
1280,36.55100762043719,25.019731016608382
1281,36.58263561348353,25.019731016608382
1282,36.550937719027495,25.019731016608382
1283,36.58242139127813,25.019731016608382
1284,36.55086851648857,25.019731016608382
1285,36.58220842903145,25.019731016608382
1286,36.55080000619295,25.019731016608382
1287,36.58199670065608,25.019731016608382
1288,36.55073216318362,25.019731016608382
1289,36.58178626602956,25.019731016608382
1290,36.550665022671154,25.019731016608382
1291,36.58157698937495,25.019731016608382
1292,36.55059857921774,25.019731016608382
1293,36.581368887952074,25.019731016608382
1294,36.55053285177194,25.019731016608382
1295,36.58116187277369,25.019731016608382
1296,36.55046775258466,25.019731016608382
1297,36.58095619674912,25.019731016608382
1298,36.55040332395391,25.019731016608382
1299,36.580751666127,25.019731016608382
1300,36.550339567628065,25.019731016608382
1301,36.580548291921716,25.019731016608382
1302,36.550276624424825,25.019731016608382
1303,36.580345615046305,25.019731016608382
1304,36.55021410950417,25.019731016608382
1305,36.58014484244644,25.019731016608382
1306,36.55015230062826,25.019731016608382
1307,36.579944906908324,25.019731016608382
1308,36.550091083400574,25.019731016608382
1309,36.57974634660127,25.019731016608382
1310,36.55003052741053,25.019731016608382
1311,36.57954882302312,25.019731016608382
1312,36.54997065131169,25.019731016608382
1313,36.57935232039219,25.019731016608382
1314,36.54991138440879,25.019731016608382
1315,36.579157025792945,25.019731016608382
1316,36.54985274317988,25.019731016608382
1317,36.57896282709433,25.019731016608382
1318,36.54979490659525,25.019731016608382
1319,36.57876916917195,25.019731016608382
1320,36.54973747073906,25.019731016608382
1321,36.578577353688296,25.019731016608382
1322,36.54968054702434,25.019731016608382
1323,36.57838678029591,25.019731016608382
1324,36.54962427358252,25.019731016608382
1325,36.578197155638236,25.019731016608382
1326,36.5495686965158,25.019731016608382
1327,36.5780083640965,25.019731016608382
1328,36.549513644581715,25.019731016608382
1329,36.57782091752635,25.019731016608382
1330,36.54945918492746,25.019731016608382
1331,36.57763448442246,25.019731016608382
1332,36.549405324108385,25.019731016608382
1333,36.57744909505476,25.019731016608382
1334,36.54935204644669,25.019731016608382
1335,36.57726476409334,25.019731016608382
1336,36.54929934128797,25.019731016608382
1337,36.57708149698897,25.019731016608382
1338,36.549247219360396,25.019731016608382
1339,36.57689923473677,25.019731016608382
1340,36.54919562925835,25.019731016608382
1341,36.57671812836009,25.019731016608382
1342,36.54914465906526,25.019731016608382
1343,36.576537846378585,25.019731016608382
1344,36.54909421213201,25.019731016608382
1345,36.57635873485045,25.019731016608382
1346,36.54904427710435,25.019731016608382
1347,36.57618073320091,25.019731016608382
1348,36.54899486687158,25.019731016608382
1349,36.57600380202202,25.019731016608382
1350,36.54894598667031,25.019731016608382
1351,36.57582791663352,25.019731016608382
1352,36.54889763703302,25.019731016608382
1353,36.57565306128262,25.019731016608382
1354,36.54884981575857,25.019731016608382
1355,36.575479225516276,25.019731016608382
1356,36.54880245473414,25.019731016608382
1357,36.57530660936796,25.019731016608382
1358,36.54875565381405,25.019731016608382
1359,36.5751348371844,25.019731016608382
1360,36.548709401579366,25.019731016608382
1361,36.57496400601629,25.019731016608382
1362,36.54866365027979,25.019731016608382
1363,36.574794215841685,25.019731016608382
1364,36.5486184119245,25.019731016608382
1365,36.57462538242533,25.019731016608382
1366,36.54857370649403,25.019731016608382
1367,36.57445743813187,25.019731016608382
1368,36.54852951446219,25.019731016608382
1369,36.57429043484842,25.019731016608382
1370,36.5484857895988,25.019731016608382
1371,36.57412448236451,25.019731016608382
1372,36.54844250420904,25.019731016608382
1373,36.57395962882388,25.019731016608382
1374,36.54839973673982,25.019731016608382
1375,36.573795598654286,25.019731016608382
1376,36.54835742833242,25.019731016608382
1377,36.57363262353817,25.019731016608382
1378,36.54831555858179,25.019731016608382
1379,36.57347069528943,25.019731016608382
1380,36.54827419302232,25.019731016608382
1381,36.57330959079067,25.019731016608382
1382,36.548233269717485,25.019731016608382
1383,36.573149540520426,25.019731016608382
1384,36.54819281117317,25.019731016608382
1385,36.572990397161455,25.019731016608382
1386,36.548152819726326,25.019731016608382
1387,36.5728321698881,25.019731016608382
1388,36.54811326312839,25.019731016608382
1389,36.572674940921225,25.019731016608382
1390,36.54807418844989,25.019731016608382
1391,36.57251851488413,25.019731016608382
1392,36.548035556707866,25.019731016608382
1393,36.57236304620179,25.019731016608382
1394,36.54799734637931,25.019731016608382
1395,36.57220854578756,25.019731016608382
1396,36.547959577198995,25.019731016608382
1397,36.572054928953804,25.019731016608382
1398,36.54792224751363,25.019731016608382
1399,36.57190220356015,25.019731016608382
1400,36.54788534930593,25.019731016608382
1401,36.57175037271202,25.019731016608382
1402,36.54784887625926,25.019731016608382
1403,36.57159943632045,25.019731016608382
1404,36.54781282316656,25.019731016608382
1405,36.57144939220924,25.019731016608382
1406,36.5477771855242,25.019731016608382
1407,36.57130030351613,25.019731016608382
1408,36.54774188245648,25.019731016608382
1409,36.571152136560926,25.019731016608382
1410,36.54770711018131,25.019731016608382
1411,36.571004650825294,25.019731016608382
1412,36.54767272242097,25.019731016608382
1413,36.57085807801767,25.019731016608382
1414,36.54763872196073,25.019731016608382
1415,36.570712400556445,25.019731016608382
1416,36.547605110387366,25.019731016608382
1417,36.57056760357205,25.019731016608382
1418,36.54757188729556,25.019731016608382
1419,36.57042367586934,25.019731016608382
1420,36.54753905122917,25.019731016608382
1421,36.57028060830111,25.019731016608382
1422,36.54750659998319,25.019731016608382
1423,36.570138393219466,25.019731016608382
1424,36.547474530835565,25.019731016608382
1425,36.569997024047744,25.019731016608382
1426,36.54744284072092,25.019731016608382
1427,36.569856494956646,25.019731016608382
1428,36.54741152635462,25.019731016608382
1429,36.56971680062731,25.019731016608382
1430,36.54738058433287,25.019731016608382
1431,36.569577936043906,25.019731016608382
1432,36.54735001116317,25.019731016608382
1433,36.56943989648906,25.019731016608382
1434,36.54731980333668,25.019731016608382
1435,36.569302677324366,25.019731016608382
1436,36.547289957349044,25.019731016608382
1437,36.56916627399428,25.019731016608382
1438,36.547260469712064,25.019731016608382
1439,36.569030681990945,25.019731016608382
1440,36.54723133696301,25.019731016608382
1441,36.568895896833965,25.019731016608382
1442,36.54720255566973,25.019731016608382
1443,36.568761914058335,25.019731016608382
1444,36.54717412243303,25.019731016608382
1445,36.56862872920877,25.019731016608382
1446,36.54714614781117,25.019731016608382
1447,36.56849593656736,25.019731016608382
1448,36.547118451310475,25.019731016608382
1449,36.568364246394665,25.019731016608382
1450,36.54709096242089,25.019731016608382
1451,36.568233692124124,25.019731016608382
1452,36.54706381154753,25.019731016608382
1453,36.56810382081498,25.019731016608382
1454,36.54703702580353,25.019731016608382
1455,36.567974656578166,25.019731016608382
1456,36.54701059079747,25.019731016608382
1457,36.56784621695174,25.019731016608382
1458,36.54698449513636,25.019731016608382
1459,36.56771851390569,25.019731016608382
1460,36.54695872988182,25.019731016608382
1461,36.56759155480008,25.019731016608382
1462,36.54693329674481,25.019731016608382
1463,36.56746531178618,25.019731016608382
1464,36.54690817044806,25.019731016608382
1465,36.56733990402775,25.019731016608382
1466,36.546883311025915,25.019731016608382
1467,36.56721526119044,25.019731016608382
1468,36.546858829460696,25.019731016608382
1469,36.56709124878887,25.019731016608382
1470,36.54683464615431,25.019731016608382
1471,36.56696799368034,25.019731016608382
1472,36.54681075991057,25.019731016608382
1473,36.566845488329065,25.019731016608382
1474,36.54678716933896,25.019731016608382
1475,36.56672372551872,25.019731016608382
1476,36.54676387298992,25.019731016608382
1477,36.56660269782401,25.019731016608382
1478,36.54674086867653,25.019731016608382
1479,36.5664824002827,25.019731016608382
1480,36.54671821049111,25.019731016608382
1481,36.56636262145867,25.019731016608382
1482,36.546695839964286,25.019731016608382
1483,36.5662436123663,25.019731016608382
1484,36.54667367398447,25.019731016608382
1485,36.5661255804212,25.019731016608382
1486,36.54665177717724,25.019731016608382
1487,36.566008227784664,25.019731016608382
1488,36.546630172508735,25.019731016608382
1489,36.56589155508819,25.019731016608382
1490,36.54660884921631,25.019731016608382
1491,36.56577558296681,25.019731016608382
1492,36.54658779605307,25.019731016608382
1493,36.56566032993879,25.019731016608382
1494,36.54656702472239,25.019731016608382
1495,36.565545731550976,25.019731016608382
1496,36.546546534197155,25.019731016608382
1497,36.56543179522723,25.019731016608382
1498,36.54652631754988,25.019731016608382
1499,36.56531852572023,25.019731016608382
1500,36.546506369042305,25.019731016608382
1501,36.56520592551553,25.019731016608382
1502,36.54648669560517,25.019731016608382
1503,36.565093951067745,25.019731016608382
1504,36.546467279520705,25.019731016608382
1505,36.56498266512095,25.019731016608382
1506,36.54644811319735,25.019731016608382
1507,36.56487205987395,25.019731016608382
1508,36.546429195733545,25.019731016608382
1509,36.56476212807028,25.019731016608382
1510,36.54641052592435,25.019731016608382
1511,36.5646528630553,25.019731016608382
1512,36.546392102283676,25.019731016608382
1513,36.56454425876151,25.019731016608382
1514,36.546373923082285,25.019731016608382
1515,36.56443630965379,25.019731016608382
1516,36.546356006253255,25.019731016608382
1517,36.56432895715235,25.019731016608382
1518,36.546338304525044,25.019731016608382
1519,36.5642223287062,25.019731016608382
1520,36.546320807597716,25.019731016608382
1521,36.56411645068004,25.019731016608382
1522,36.546303542300656,25.019731016608382
1523,36.564011198830265,25.019731016608382
1524,36.54628654431695,25.019731016608382
1525,36.56390646662855,25.019731016608382
1526,36.546269780310325,25.019731016608382
1527,36.56380229754155,25.019731016608382
1528,36.54625339613262,25.019731016608382
1529,36.56369838514463,25.019731016608382
1530,36.54623713898495,25.019731016608382
1531,36.56359547970836,25.019731016608382
1532,36.546221033732856,25.019731016608382
1533,36.5634933224835,25.019731016608382
1534,36.5462051457698,25.019731016608382
1535,36.56339175840801,25.019731016608382
1536,36.546189531174356,25.019731016608382
1537,36.5632906125587,25.019731016608382
1538,36.546174090428565,25.019731016608382
1539,36.563190303617894,25.019731016608382
1540,36.546158853086254,25.019731016608382
1541,36.56309056697518,25.019731016608382
1542,36.54614383989164,25.019731016608382
1543,36.56299140539727,25.019731016608382
1544,36.54612904574283,25.019731016608382
1545,36.56289282112456,25.019731016608382
1546,36.546114466007815,25.019731016608382
1547,36.56279481564181,25.019731016608382
1548,36.54610009653355,25.019731016608382
1549,36.56269738959831,25.019731016608382
1550,36.54608592338121,25.019731016608382
1551,36.56260058349413,25.019731016608382
1552,36.54607195445612,25.019731016608382
1553,36.56250433954678,25.019731016608382
1554,36.5460582252209,25.019731016608382
1555,36.562408524853524,25.019731016608382
1556,36.54604465968497,25.019731016608382
1557,36.562313465303795,25.019731016608382
1558,36.546031277659914,25.019731016608382
1559,36.56221895873662,25.019731016608382
1560,36.546018101295545,25.019731016608382
1561,36.56212498138227,25.019731016608382
1562,36.54600511361135,25.019731016608382
1563,36.562031594406406,25.019731016608382
1564,36.5459923291214,25.019731016608382
1565,36.561938703702204,25.019731016608382
1566,36.545979733196006,25.019731016608382
1567,36.561846448560324,25.019731016608382
1568,36.545967255502056,25.019731016608382
1569,36.561754865616656,25.019731016608382
1570,36.545954975805536,25.019731016608382
1571,36.56166372416516,25.019731016608382
1572,36.545942967944704,25.019731016608382
1573,36.56157297291832,25.019731016608382
1574,36.54593112249818,25.019731016608382
1575,36.5614828041207,25.019731016608382
1576,36.54591944110848,25.019731016608382
1577,36.561393207318304,25.019731016608382
1578,36.545907925062835,25.019731016608382
1579,36.56130417259244,25.019731016608382
1580,36.54589657520186,25.019731016608382
1581,36.56121569084192,25.019731016608382
1582,36.54588539189589,25.019731016608382
1583,36.56112775390284,25.019731016608382
1584,36.54587437506468,25.019731016608382
1585,36.56104042168942,25.019731016608382
1586,36.54586345822913,25.019731016608382
1587,36.56095373455257,25.019731016608382
1588,36.54585272633847,25.019731016608382
1589,36.56086744451919,25.019731016608382
1590,36.54584225768999,25.019731016608382
1591,36.56078149722386,25.019731016608382
1592,36.54583193714072,25.019731016608382
1593,36.56069609854027,25.019731016608382
1594,36.54582176572607,25.019731016608382
1595,36.56061123971201,25.019731016608382
1596,36.5458117442855,25.019731016608382
1597,36.560526912204665,25.019731016608382
1598,36.545801873358755,25.019731016608382
1599,36.56044310800476,25.019731016608382
1600,36.545792153142,25.019731016608382
1601,36.56035981977522,25.019731016608382
1602,36.54578258348433,25.019731016608382
1603,36.56027704091131,25.019731016608382
1604,36.54577316391054,25.019731016608382
1605,36.560194765530504,25.019731016608382
1606,36.54576389366332,25.019731016608382
1607,36.56011298841651,25.019731016608382
1608,36.5457547717073,25.019731016608382
1609,36.56003170499163,25.019731016608382
1610,36.545745796853836,25.019731016608382
1611,36.55995091108493,25.019731016608382
1612,36.54573696776001,25.019731016608382
1613,36.55987060293524,25.019731016608382
1614,36.54572828296847,25.019731016608382
1615,36.55979077710657,25.019731016608382
1616,36.54571974122939,25.019731016608382
1617,36.55971142917966,25.019731016608382
1618,36.54571134037909,25.019731016608382
1619,36.559632559048744,25.019731016608382
1620,36.54570307894977,25.019731016608382
1621,36.55955416209575,25.019731016608382
1622,36.54569495548663,25.019731016608382
1623,36.55947623555245,25.019731016608382
1624,36.545686968357664,25.019731016608382
1625,36.55939877671157,25.019731016608382
1626,36.545679121876994,25.019731016608382
1627,36.559321757622534,25.019731016608382
1628,36.54567140253474,25.019731016608382
1629,36.55924523477569,25.019731016608382
1630,36.545663812007184,25.019731016608382
1631,36.55916916989656,25.019731016608382
1632,36.545656368265576,25.019731016608382
1633,36.55909349091284,25.019731016608382
1634,36.545649067982055,25.019731016608382
1635,36.559018226325016,25.019731016608382
1636,36.545641893287055,25.019731016608382
1637,36.55894342752849,25.019731016608382
1638,36.54563483772484,25.019731016608382
1639,36.558869092019776,25.019731016608382
1640,36.54562790039488,25.019731016608382
1641,36.558795216374044,25.019731016608382
1642,36.545621080597,25.019731016608382
1643,36.558721796599606,25.019731016608382
1644,36.54561437772326,25.019731016608382
1645,36.55864882841016,25.019731016608382
1646,36.54560773020456,25.019731016608382
1647,36.558576575993236,25.019731016608382
1648,36.54560119204267,25.019731016608382
1649,36.55850469988617,25.019731016608382
1650,36.545594792154006,25.019731016608382
1651,36.55843320562052,25.019731016608382
1652,36.54558852511972,25.019731016608382
1653,36.55836209922049,25.019731016608382
1654,36.545582385798525,25.019731016608382
1655,36.55829138651675,25.019731016608382
1656,36.54557636947397,25.019731016608382
1657,36.558221072698466,25.019731016608382
1658,36.54557047192737,25.019731016608382
1659,36.55815116205304,25.019731016608382
1660,36.5455646894569,25.019731016608382
1661,36.55808165784627,25.019731016608382
1662,36.54555901885953,25.019731016608382
1663,36.55801256230448,25.019731016608382
1664,36.545553457388955,25.019731016608382
1665,36.557943876665874,25.019731016608382
1666,36.5455480027007,25.019731016608382
1667,36.557875601275434,25.019731016608382
1668,36.54554265279134,25.019731016608382
1669,36.55780773570284,25.019731016608382
1670,36.54553740593763,25.019731016608382
1671,36.55774027887021,25.019731016608382
1672,36.5455322606394,25.019731016608382
1673,36.557673264906676,25.019731016608382
1674,36.54552718369343,25.019731016608382
1675,36.557606675765136,25.019731016608382
1676,36.54552224933077,25.019731016608382
1677,36.55754040420813,25.019731016608382
1678,36.54551741048545,25.019731016608382
1679,36.5574745384346,25.019731016608382
1680,36.54551266630649,25.019731016608382
1681,36.5574090755205,25.019731016608382
1682,36.54550801604647,25.019731016608382
1683,36.55734401224776,25.019731016608382
1684,36.54550345900776,25.019731016608382
1685,36.55727934524591,25.019731016608382
1686,36.545498994503774,25.019731016608382
1687,36.55721507109865,25.019731016608382
1688,36.54549462183233,25.019731016608382
1689,36.557151186420285,25.019731016608382
1690,36.545490340258986,25.019731016608382
1691,36.55708768790792,25.019731016608382
1692,36.545486149008035,25.019731016608382
1693,36.55702462057377,25.019731016608382
1694,36.545482005212214,25.019731016608382
1695,36.55696201084441,25.019731016608382
1696,36.54547796234327,25.019731016608382
1697,36.55689974729231,25.019731016608382
1698,36.5454740175526,25.019731016608382
1699,36.556837831013794,25.019731016608382
1700,36.5454701679785,25.019731016608382
1701,36.5567762637601,25.019731016608382
1702,36.54546641081771,25.019731016608382
1703,36.55671504731311,25.019731016608382
1704,36.54546274342904,25.019731016608382
1705,36.55665411820583,25.019731016608382
1706,36.545459219531686,25.019731016608382
1707,36.556593438671804,25.019731016608382
1708,36.5454557634609,25.019731016608382
1709,36.55653315821363,25.019731016608382
1710,36.545452387630476,25.019731016608382
1711,36.55647321595581,25.019731016608382
1712,36.54544908268373,25.019731016608382
1713,36.556413675933925,25.019731016608382
1714,36.54544584357858,25.019731016608382
1715,36.55635452871408,25.019731016608382
1716,36.545442672296424,25.019731016608382
1717,36.55629576498134,25.019731016608382
1718,36.54543957054233,25.019731016608382
1719,36.556237375890895,25.019731016608382
1720,36.545436539684545,25.019731016608382
1721,36.556179353290474,25.019731016608382
1722,36.5454335696445,25.019731016608382
1723,36.556121743515284,25.019731016608382
1724,36.545430671258046,25.019731016608382
1725,36.55606446971498,25.019731016608382
1726,36.54542785025325,25.019731016608382
1727,36.55600753177763,25.019731016608382
1728,36.54542510577462,25.019731016608382
1729,36.555950971213335,25.019731016608382
1730,36.54542239848096,25.019731016608382
1731,36.55589481298191,25.019731016608382
1732,36.54541978754863,25.019731016608382
1733,36.55583890033954,25.019731016608382
1734,36.545417260496805,25.019731016608382
1735,36.55578330281209,25.019731016608382
1736,36.545414808425434,25.019731016608382
1737,36.55572802143585,25.019731016608382
1738,36.54541242922068,25.019731016608382
1739,36.555673057211195,25.019731016608382
1740,36.54541012089521,25.019731016608382
1741,36.55561841095821,25.019731016608382
1742,36.54540788161228,25.019731016608382
1743,36.555564083225406,25.019731016608382
1744,36.54540570969544,25.019731016608382
1745,36.55551007423837,25.019731016608382
1746,36.545403603627754,25.019731016608382
1747,36.555456383880056,25.019731016608382
1748,36.54540157306763,25.019731016608382
1749,36.555402955962656,25.019731016608382
1750,36.54539958635397,25.019731016608382
1751,36.55534995521968,25.019731016608382
1752,36.54539766344042,25.019731016608382
1753,36.55529720785114,25.019731016608382
1754,36.545395828044,25.019731016608382
1755,36.55524470015748,25.019731016608382
1756,36.545394065342364,25.019731016608382
1757,36.55519248615393,25.019731016608382
1758,36.545392352064745,25.019731016608382
1759,36.5551406115264,25.019731016608382
1760,36.54539068900392,25.019731016608382
1761,36.55508907076472,25.019731016608382
1762,36.54538907697909,25.019731016608382
1763,36.555037858091104,25.019731016608382
1764,36.5453875167511,25.019731016608382
1765,36.55498696772628,25.019731016608382
1766,36.54538600897711,25.019731016608382
1767,36.554936394019656,25.019731016608382
1768,36.54538459690382,25.019731016608382
1769,36.55488591053395,25.019731016608382
1770,36.54538324494295,25.019731016608382
1771,36.55483579121594,25.019731016608382
1772,36.54538192882585,25.019731016608382
1773,36.554786024444894,25.019731016608382
1774,36.545380651652614,25.019731016608382
1775,36.55473659854647,25.019731016608382
1776,36.545379416232535,25.019731016608382
1777,36.55468750228041,25.019731016608382
1778,36.5453782249939,25.019731016608382
1779,36.55463872517597,25.019731016608382
1780,36.545377079937346,25.019731016608382
1781,36.55459025774119,25.019731016608382
1782,36.54537598262277,25.019731016608382
1783,36.554542091569935,25.019731016608382
1784,36.545374934181424,25.019731016608382
1785,36.55449421936944,25.019731016608382
1786,36.54537393534561,25.019731016608382
1787,36.55444663492886,25.019731016608382
1788,36.545372986489426,25.019731016608382
1789,36.55439933304576,25.019731016608382
1790,36.54537208767633,25.019731016608382
1791,36.554352309425425,25.019731016608382
1792,36.54537123870847,25.019731016608382
1793,36.554305587708626,25.019731016608382
1794,36.54537041882399,25.019731016608382
1795,36.55425915092985,25.019731016608382
1796,36.54536967410765,25.019731016608382
1797,36.554212926229305,25.019731016608382
1798,36.5453689767131,25.019731016608382
1799,36.554166971359315,25.019731016608382
1800,36.54536832583051,25.019731016608382
1801,36.554121284997436,25.019731016608382
1802,36.54536772063964,25.019731016608382
1803,36.55407586591453,25.019731016608382
1804,36.54536716032326,25.019731016608382
1805,36.5540307129324,25.019731016608382
1806,36.54536664407681,25.019731016608382
1807,36.553985824891235,25.019731016608382
1808,36.54536617111546,25.019731016608382
1809,36.55394120062481,25.019731016608382
1810,36.545365740789784,25.019731016608382
1811,36.55389683832826,25.019731016608382
1812,36.545365352221935,25.019731016608382
1813,36.55385273784835,25.019731016608382
1814,36.54536500463008,25.019731016608382
1815,36.55380889781561,25.019731016608382
1816,36.54536469741795,25.019731016608382
1817,36.55376531653581,25.019731016608382
1818,36.54536442996966,25.019731016608382
1819,36.55372199264893,25.019731016608382
1820,36.54536420165725,25.019731016608382
1821,36.553678924755054,25.019731016608382
1822,36.54536401187485,25.019731016608382
1823,36.553636111418044,25.019731016608382
1824,36.54536386003631,25.019731016608382
1825,36.55359355117064,25.019731016608382
1826,36.54536374557297,25.019731016608382
1827,36.553551242520015,25.019731016608382
1828,36.54536366793147,25.019731016608382
1829,36.55350918395326,25.019731016608382
1830,36.54536362657176,25.019731016608382
1831,36.553467373942816,25.019731016608382
1832,36.54536362096505,25.019731016608382
1833,36.55342581095192,25.019731016608382
1834,36.54536365059227,25.019731016608382
1835,36.55338449343895,25.019731016608382
1836,36.54536371494262,25.019731016608382
1837,36.553343419861825,25.019731016608382
1838,36.54536381351239,25.019731016608382
1839,36.553302588681504,25.019731016608382
1840,36.545363945804034,25.019731016608382
1841,36.55326199836471,25.019731016608382
1842,36.54536411132533,25.019731016608382
1843,36.553221647386536,25.019731016608382
1844,36.54536430958891,25.019731016608382
1845,36.55318153423201,25.019731016608382
1846,36.54536454011182,25.019731016608382
1847,36.5531416573976,25.019731016608382
1848,36.54536480241524,25.019731016608382
1849,36.553102015391936,25.019731016608382
1850,36.54536509602432,25.019731016608382
1851,36.55306260673652,25.019731016608382
1852,36.545365420468215,25.019731016608382
1853,36.55302342996585,25.019731016608382
1854,36.54536577527986,25.019731016608382
1855,36.552984483627526,25.019731016608382
1856,36.545366159996235,25.019731016608382
1857,36.55294576628201,25.019731016608382
1858,36.545366574158294,25.019731016608382
1859,36.55290727650236,25.019731016608382
1860,36.5453670173112,25.019731016608382
1861,36.552869012873686,25.019731016608382
1862,36.545367489004306,25.019731016608382
1863,36.55283097399308,25.019731016608382
1864,36.54536798879128,25.019731016608382
1865,36.55279315846866,25.019731016608382
1866,36.54536851623023,25.019731016608382
1867,36.55275556491956,25.019731016608382
1868,36.545369070883844,25.019731016608382
1869,36.55271819197508,25.019731016608382
1870,36.54536965231939,25.019731016608382
1871,36.552681038274514,25.019731016608382
1872,36.545370260108726,25.019731016608382
1873,36.552644102466544,25.019731016608382
1874,36.545370893828505,25.019731016608382
1875,36.55260738320922,25.019731016608382
1876,36.54537155306008,25.019731016608382
1877,36.552570879169295,25.019731016608382
1878,36.545372237389486,25.019731016608382
1879,36.55253458902218,25.019731016608382
1880,36.54537294640763,25.019731016608382
1881,36.55249851145157,25.019731016608382
1882,36.54537367970999,25.019731016608382
1883,36.55246264514789,25.019731016608382
1884,36.54537443689792,25.019731016608382
1885,36.55242698880794,25.019731016608382
1886,36.54537521757663,25.019731016608382
1887,36.5523915411393,25.019731016608382
1888,36.545376021355295,25.019731016608382
1889,36.552356300858825,25.019731016608382
1890,36.545376847847756,25.019731016608382
1891,36.552321266691244,25.019731016608382
1892,36.54537769667245,25.019731016608382
1893,36.552286437368736,25.019731016608382
1894,36.54537856745235,25.019731016608382
1895,36.55225181163092,25.019731016608382
1896,36.54537945981488,25.019731016608382
1897,36.55221738822507,25.019731016608382
1898,36.545380373391964,25.019731016608382
1899,36.55218316590594,25.019731016608382
1900,36.54538130781976,25.019731016608382
1901,36.55214914343566,25.019731016608382
1902,36.545382262738876,25.019731016608382
1903,36.552115319584075,25.019731016608382
1904,36.545383237794056,25.019731016608382
1905,36.55208169312833,25.019731016608382
1906,36.54538423263428,25.019731016608382
1907,36.55204826285318,25.019731016608382
1908,36.545385246912666,25.019731016608382
1909,36.55201502755077,25.019731016608382
1910,36.54538628028643,25.019731016608382
1911,36.55198198602081,25.019731016608382
1912,36.545387332416766,25.019731016608382
1913,36.55194913707038,25.019731016608382
1914,36.54538840296888,25.019731016608382
1915,36.55191647951424,25.019731016608382
1916,36.54538949161193,25.019731016608382
1917,36.55188401217439,25.019731016608382
1918,36.54539059801891,25.019731016608382
1919,36.55185173388036,25.019731016608382
1920,36.54539172186668,25.019731016608382
1921,36.551819643469095,25.019731016608382
1922,36.54539286283593,25.019731016608382
1923,36.551787739784835,25.019731016608382
1924,36.54539402061109,25.019731016608382
1925,36.55175602167917,25.019731016608382
1926,36.54539519488028,25.019731016608382
1927,36.55172448801105,25.019731016608382
1928,36.54539638533534,25.019731016608382
1929,36.55169313764667,25.019731016608382
1930,36.54539759167175,25.019731016608382
1931,36.55166196945944,25.019731016608382
1932,36.5453988135886,25.019731016608382
1933,36.55163098232986,25.019731016608382
1934,36.54540005078854,25.019731016608382
1935,36.55160017514571,25.019731016608382
1936,36.545401302977744,25.019731016608382
1937,36.55156954680179,25.019731016608382
1938,36.54540256986592,25.019731016608382
1939,36.551539096199846,25.019731016608382
1940,36.54540385116625,25.019731016608382
1941,36.55150882224877,25.019731016608382
1942,36.54540514659533,25.019731016608382
1943,36.55147872386423,25.019731016608382
1944,36.54540645587316,25.019731016608382
1945,36.55144879996883,25.019731016608382
1946,36.54540777872312,25.019731016608382
1947,36.551419049492154,25.019731016608382
1948,36.54540911487191,25.019731016608382
1949,36.5513894713704,25.019731016608382
1950,36.54541046404954,25.019731016608382
1951,36.551360064546664,25.019731016608382
1952,36.54541182598929,25.019731016608382
1953,36.55133082797069,25.019731016608382
1954,36.54541320042767,25.019731016608382
1955,36.55130176059878,25.019731016608382
1956,36.54541458710442,25.019731016608382
1957,36.55127286139409,25.019731016608382
1958,36.54541598576238,25.019731016608382
1959,36.551244129326136,25.019731016608382
1960,36.545417396147634,25.019731016608382
1961,36.551215563371024,25.019731016608382
1962,36.54541881800929,25.019731016608382
1963,36.55118716251145,25.019731016608382
1964,36.54542025109954,25.019731016608382
1965,36.55115892573644,25.019731016608382
1966,36.54542169517367,25.019731016608382
1967,36.5511308520415,25.019731016608382
1968,36.54542314998992,25.019731016608382
1969,36.551102940428464,25.019731016608382
1970,36.545424615309564,25.019731016608382
1971,36.55107518990549,25.019731016608382
1972,36.545426090896775,25.019731016608382
1973,36.551047599487035,25.019731016608382
1974,36.54542757651866,25.019731016608382
1975,36.55102016819382,25.019731016608382
1976,36.54542907194526,25.019731016608382
1977,36.55099289505279,25.019731016608382
1978,36.54543057694939,25.019731016608382
1979,36.55096577909701,25.019731016608382
1980,36.54543209130679,25.019731016608382
1981,36.55093881936567,25.019731016608382
1982,36.54543361479593,25.019731016608382
1983,36.55091201490415,25.019731016608382
1984,36.54543514719806,25.019731016608382
1985,36.55088536476374,25.019731016608382
1986,36.54543668829721,25.019731016608382
1987,36.5508588680019,25.019731016608382
1988,36.54543823788006,25.019731016608382
1989,36.550832523681954,25.019731016608382
1990,36.545439795736044,25.019731016608382
1991,36.55080633087329,25.019731016608382
1992,36.5454413616572,25.019731016608382
1993,36.55078028865105,25.019731016608382
1994,36.5454429354382,25.019731016608382
1995,36.55075439609635,25.019731016608382
1996,36.54544451687636,25.019731016608382
1997,36.55072865229611,25.019731016608382
1998,36.54544610577151,25.019731016608382
1999,36.55070305634306,25.019731016608382
2000,36.545447701926044,25.019731016608382


==> convergence_data/bee_queen_0.5.dat <==
iter,minmax,downstairs
1,36.762415438021385,36.53530329645499
2,36.84366506990586,36.53530329645499
3,36.51953219378459,36.50874373631171
4,36.4403111206009,36.488099535984226
5,36.27391933817669,36.47048338104819
6,36.22280763436791,36.45387244155781
7,36.15120605467699,36.436585618461365
8,36.029441796457505,36.41686580456621
9,35.68985705037693,36.39237773354592
10,36.7091782508715,36.35924828444124
11,36.39602819474387,36.309462556487354
12,36.551357675608784,36.22047517580451
13,36.64706086001504,35.95944517579235
14,36.71634929373053,35.95944517579235
15,36.76654325911265,35.95944517579235
16,36.80082924591694,35.95944517579235
17,36.821791793973645,35.95944517579235
18,36.83223052394399,35.95944517579235
19,36.83504446631628,33.240951891284574
20,36.83284869212283,33.240951891284574
21,36.82769642039841,33.240951891284574
22,36.82101755660853,33.240951891284574
23,36.813711594889405,33.240951891284574
24,36.80629485957359,33.240951891284574
25,36.79903675952813,33.240951891284574
26,36.79206102456848,33.240951891284574
27,36.78541181973711,27.021818932126536
28,36.77909322161715,27.021818932126536
29,36.773091132235386,27.021818932126536
30,36.767384638615304,27.021818932126536
31,36.76195145766134,27.021818932126536
32,36.75677031359018,27.021818932126536
33,36.75182176836272,27.021818932126536
34,36.747088375157176,27.021818932126536
35,36.742554555646954,27.021818932126536
36,36.73820639066118,27.021818932126536
37,36.73403140365609,27.021818932126536
38,36.73001836490923,27.021818932126536
39,36.726157126236224,27.021818932126536
40,36.72243847681196,27.021818932126536
41,36.71885402566783,27.021818932126536
42,36.7153961106563,27.021818932126536
43,36.71205768716261,27.021818932126536
44,36.708832295125255,27.021818932126536
45,36.70571395820828,27.021818932126536
46,36.70269719091374,27.021818932126536
47,36.699776878563505,27.021818932126536
48,36.696948279339104,27.021818932126536
49,36.69420698321767,27.021818932126536
50,36.69154888014476,27.021818932126536
51,36.688970132748956,27.021818932126536
52,36.68646715231144,27.021818932126536
53,36.68403657690371,27.021818932126536
54,36.681675254369004,27.021818932126536
55,36.67938022662362,27.021818932126536
56,36.67714870398606,27.021818932126536
57,36.67497806268769,27.021818932126536
58,36.672865828991654,27.021818932126536
59,36.67080966788939,27.021818932126536
60,36.66880736974591,27.021818932126536
61,36.6668568589852,27.021818932126536
62,36.664956140510824,27.021818932126536
63,36.66310335172265,27.021818932126536
64,36.661296715128216,27.021818932126536
65,36.65953454370662,27.021818932126536
66,36.65781523434628,27.021818932126536
67,36.65613726249719,27.021818932126536
68,36.654499177200115,27.021818932126536
69,36.65289959651012,27.021818932126536
70,36.65133720327272,27.021818932126536
71,36.64981074122032,27.021818932126536
72,36.64831901135961,27.021818932126536
73,36.64686086862412,27.021818932126536
74,36.645435218768355,27.021818932126536
75,36.64404101548278,27.021818932126536
76,36.64267725771064,27.021818932126536
77,36.6413429871499,27.021818932126536
78,36.64003728592494,27.021818932126536
79,36.6387592744141,27.021818932126536
80,36.63750810922073,27.021818932126536
81,36.636282981276494,27.021818932126536
82,36.63508311406626,27.021818932126536
83,36.63390776196577,27.021818932126536
84,36.63275620868321,27.021818932126536
85,36.63162776579694,27.021818932126536
86,36.630521771382526,27.021818932126536
87,36.6294375887224,27.021818932126536
88,36.62837460531041,27.021818932126536
89,36.62733223530836,27.021818932126536
90,36.62630988153564,27.021818932126536
91,36.62530705124569,27.021818932126536
92,36.624323173581914,27.021818932126536
93,36.62335775983112,27.021818932126536
94,36.62241030998281,27.021818932126536
95,36.62148035528712,27.021818932126536
96,36.62056743658713,27.021818932126536
97,36.61967111396253,27.021818932126536
98,36.61879096076581,27.021818932126536
99,36.61792656573778,27.021818932126536
100,36.6170775312471,27.021818932126536
101,36.616243471311954,27.021818932126536
102,36.61542401519922,27.021818932126536
103,36.61461880341536,27.021818932126536
104,36.61382748648592,27.021818932126536
105,36.61304973211524,27.021818932126536
106,36.61228520873573,27.021818932126536
107,36.61153360405723,27.021818932126536
108,36.61079460983054,27.021818932126536
109,36.61006793122578,27.021818932126536
110,36.6093532801795,27.021818932126536
111,36.608650376201766,27.021818932126536
112,36.60795895887889,27.021818932126536
113,36.60727874774554,27.021818932126536
114,36.60660950842754,27.021818932126536
115,36.60595097956927,25.70785207564116
116,36.60530293329485,25.458898297882605
117,36.6046651284537,25.458898297882605
118,36.60403734656184,25.458898297882605
119,36.60341936289716,25.458898297882605
120,36.60281096934,25.458898297882605
121,36.60221195527119,25.458898297882605
122,36.601622123054334,25.458898297882605
123,36.6010412745766,25.44942949146685
124,36.6004692224209,25.44942949146685
125,36.59990577978037,25.44942949146685
126,36.5993507690266,25.44942949146685
127,36.598804013691996,25.44942949146685
128,36.59826534544296,25.44942949146685
129,36.597734597518105,25.44942949146685
130,36.597211607663226,25.44942949146685
131,36.59669622775053,25.44942949146685
132,36.596188291692954,25.44942949146685
133,36.59568765936606,25.44942949146685
134,36.59519418725456,25.44942949146685
135,36.594707727884895,25.44942949146685
136,36.59422815046744,25.44942949146685
137,36.59375531421981,25.44942949146685
138,36.593289095852384,25.44942949146685
139,36.59282936043834,25.44942949146685
140,36.59237599220649,25.44942949146685
141,36.59192886116162,25.44942949146685
142,36.59148785951094,25.44942949146685
143,36.59105285854282,25.44942949146685
144,36.59062376666811,25.44942949146685
145,36.59020044668272,25.44942949146685
146,36.589782823450975,25.44942949146685
147,36.58937075642235,25.44942949146685
148,36.58896418634634,25.44942949146685
149,36.58856296306186,25.44942949146685
150,36.58816705042126,25.44942949146685
151,36.58777627953241,25.44942949146685
152,36.587390648639605,25.44942949146685
153,36.587009954618324,25.44942949146685
154,36.586634250077466,25.44942949146685
155,36.58626327037005,25.44942949146685
156,36.58589715865233,25.44942949146685
157,36.585535539125225,25.44942949146685
158,36.58517871276237,25.44942949146685
159,36.58482609952242,25.44942949146685
160,36.58447828672407,25.44942949146685
161,36.58413431014965,25.44942949146685
162,36.58379529602876,25.44942949146685
163,36.58345953773732,25.44942949146685
164,36.58312921109361,25.44942949146685
165,36.582801132680096,25.44942949146685
166,36.582479590565875,25.44942949146685
167,36.582158374600226,25.44942949146685
168,36.581846160888276,25.44942949146685
169,36.581530345444534,25.44942949146685
170,36.5812290079277,25.44942949146685
171,36.580915622566664,25.44942949146685
172,36.580629045932376,25.44942949146685
173,36.58031150532844,25.44942949146685
174,36.58004917870071,25.44942949146685
175,36.57971202529127,25.44942949146685
176,36.57949715668151,25.44942949146685
177,36.57910237101743,25.44942949146685
178,36.578992330336675,25.44942949146685
179,36.57844192340683,25.44942949146685
180,36.578578251209926,25.44942949146685
181,36.577602707479684,25.44942949146685
182,36.578316430807796,25.44942949146685
183,36.57608656502654,25.44942949146685
184,36.57795329700359,25.44942949146685
185,36.57140249154126,25.44942949146685
186,36.573564415457206,25.44942949146685
187,36.549584580329885,25.44942949146685
188,36.53997380177482,25.44942949146685
189,36.46972799214541,25.44942949146685
190,36.5380991678576,25.44942949146685
191,36.498226287129555,25.44942949146685
192,36.58469041416381,25.44942949146685
193,36.57367938395638,25.44942949146685
194,36.58798283518723,25.44942949146685
195,36.582575941061954,25.44942949146685
196,36.58652760615212,25.44942949146685
197,36.58388869007555,25.44942949146685
198,36.58511929657675,25.44942949146685
199,36.583734575298195,25.44942949146685
200,36.58402224091079,25.44942949146685
201,36.58318614608821,25.44942949146685
202,36.58310720564208,25.44942949146685
203,36.58251704777834,25.44942949146685
204,36.58228761372486,25.44942949146685
205,36.58181425869248,25.44942949146685
206,36.58152233944421,25.44942949146685
207,36.581109223125246,25.44942949146685
208,36.58079276474328,25.44942949146685
209,36.58041411292294,25.44942949146685
210,36.58009020951563,25.44942949146685
211,36.57973371959092,25.44942949146685
212,36.57941033293463,25.44942949146685
213,36.579069817151726,25.44942949146685
214,36.57875073220629,25.44942949146685
215,36.578422887311746,25.44942949146685
216,36.57810990378307,25.44942949146685
217,36.577792841700386,25.44942949146685
218,36.577486782718694,25.44942949146685
219,36.57717933798502,25.44942949146685
220,36.57688053180624,25.44942949146685
221,36.57658192348114,25.44942949146685
222,36.57629044156924,25.44942949146685
223,36.576000102429546,25.44942949146685
224,36.57571588095458,25.44942949146685
225,36.575433368253755,25.44942949146685
226,36.57515627195418,25.44942949146685
227,36.57488121922088,25.44942949146685
228,36.57461107588515,25.44942949146685
229,36.57434316600381,25.44942949146685
230,36.574079785538046,25.44942949146685
231,36.5738187351893,25.44942949146685
232,36.573561920379056,25.44942949146685
233,36.57330747071329,25.44942949146685
234,36.57305702340062,25.44942949146685
235,36.57280893421969,25.44942949146685
236,36.572564658897456,25.44942949146685
237,36.572322704856475,25.44942949146685
238,36.572084410787234,25.44942949146685
239,36.571848378760635,25.44942949146685
240,36.57161588122796,25.44942949146685
241,36.57138556834043,25.44942949146685
242,36.57115868953314,25.44942949146685
243,36.570933901873325,25.44942949146685
244,36.57071247138524,25.44942949146685
245,36.5704930223844,25.44942949146685
246,36.57027687775672,25.44942949146685
247,36.570062586992066,25.44942949146685
248,36.569851574307556,25.44942949146685
249,36.56964226610037,25.44942949146685
250,36.56943624080104,25.44942949146685
251,36.56923174254946,25.44942949146685
252,36.56903057065846,25.44942949146685
253,36.568830710689554,25.44942949146685
254,36.568634270693614,25.44942949146685
255,36.56843887531808,25.44942949146685
256,36.56824706109902,25.44942949146685
257,36.568055950379154,25.44942949146685
258,36.56786867580798,25.44942949146685
259,36.56768165725805,25.44942949146685
260,36.567498863442495,25.44942949146685
261,36.567315722387896,25.44942949146685
262,36.56713738920439,25.44942949146685
263,36.566957873688494,25.44942949146685
264,36.56678403832125,25.44942949146685
265,36.56660783500645,25.44942949146685
266,36.56643862211557,25.44942949146685
267,36.566265317191245,25.44942949146685
268,36.566100988435835,25.44942949146685
269,36.56593000264575,25.44942949146685
270,36.565771040023456,25.44942949146685
271,36.565601519992015,25.44942949146685
272,36.56544876600009,25.44942949146685
273,36.56527939815827,25.44942949146685
274,36.56513429703882,25.44942949146685
275,36.56496298435291,25.44942949146685
276,36.56482800159664,25.44942949146685
277,36.564651291724914,25.44942949146685
278,36.56453065274369,25.44942949146685
279,36.56434270670418,25.44942949146685
280,36.56424371022785,25.44942949146685
281,36.56403440033387,25.44942949146685
282,36.56396976527854,25.44942949146685
283,36.56372106888271,25.44942949146685
284,36.563713107465155,25.44942949146685
285,36.563392013381716,25.44942949146685
286,36.56347985688212,25.44942949146685
287,36.56302367289451,25.44942949146685
288,36.5632747996473,25.44942949146685
289,36.56255842203421,25.44942949146685
290,36.56308257473295,25.44942949146685
291,36.56183830546953,25.44942949146685
292,36.56278343562586,25.44942949146685
293,36.560383982498514,25.44942949146685
294,36.56181817487616,25.44942949146685
295,36.55666596239141,25.44942949146685
296,36.55809398118926,25.44942949146685
297,36.54629301881921,25.44942949146685
298,36.54694729027076,25.44942949146685
299,36.523619601641,25.44942949146685
300,36.535674937393566,25.44942949146685
301,36.51124710352531,25.44942949146685
302,36.55011773795924,25.44942949146685
303,36.53910968471996,25.44942949146685
304,36.56365467644541,25.44942949146685
305,36.55793288342454,25.44942949146685
306,36.56735104742488,25.44942949146685
307,36.56373917734693,25.44942949146685
308,36.5676539375046,25.44942949146685
309,36.56540480357263,25.44942949146685
310,36.56719288996569,25.44942949146685
311,36.56579721572175,25.44942949146685
312,36.56664317130841,25.44942949146685
313,36.565750433630384,25.44942949146685
314,36.56613719235998,25.44942949146685
315,36.565534702905964,25.44942949146685
316,36.5656832389246,25.44942949146685
317,36.56524916114139,25.44942949146685
318,36.56526882148485,25.44942949146685
319,36.56493445971046,25.44942949146685
320,36.56488239993656,25.44942949146685
321,36.564608837309386,25.44942949146685
322,36.56451618440402,25.44942949146685
323,36.56428104379959,25.44942949146685
324,36.56416531647899,25.44942949146685
325,36.56395547197692,25.44942949146685
326,36.56382680645411,25.44942949146685
327,36.56363438133474,25.44942949146685
328,36.56349878389391,25.44942949146685
329,36.56331893437822,25.44942949146685
330,36.56318003791899,25.44942949146685
331,36.563009707541156,25.44942949146685
332,36.562869747633826,25.44942949146685
333,36.56270695487573,25.44942949146685
334,36.56256732599253,25.44942949146685
335,36.56241074924912,25.44942949146685
336,36.562272329143504,25.44942949146685
337,36.562121060285925,25.44942949146685
338,36.56198440326617,25.44942949146685
339,36.56183779851184,25.44942949146685
340,36.56170325295066,25.44942949146685
341,36.561560840906914,25.44942949146685
342,36.561428622074324,25.44942949146685
343,36.56129004597313,25.44942949146685
344,36.561160282020246,25.44942949146685
345,36.56102526275315,25.44942949146685
346,36.56089802427259,25.44942949146685
347,36.56076633628876,25.44942949146685
348,36.56064165566261,25.44942949146685
349,36.56051311094321,25.44942949146685
350,36.56039099524761,25.44942949146685
351,36.56026543241956,25.44942949146685
352,36.560145872214406,25.44942949146685
353,36.56002314896767,25.44942949146685
354,36.55990612443934,25.44942949146685
355,36.559786112077546,25.44942949146685
356,36.559671597479955,25.44942949146685
357,36.55955417683799,25.44942949146685
358,36.55944214386072,25.44942949146685
359,36.55932720207034,25.44942949146685
360,36.559217622568745,25.44942949146685
361,36.55910505030097,25.44942949146685
362,36.55899789871126,25.44942949146685
363,36.55888758760714,25.44942949146685
364,36.55878284331044,25.44942949146685
365,36.558674683349345,25.44942949146685
366,36.55857233322959,25.44942949146685
367,36.55846620978486,25.44942949146685
368,36.55836625124243,25.44942949146685
369,36.55826204153964,25.44942949146685
370,36.55816448627375,25.44942949146685
371,36.55806205489408,25.44942949146685
372,36.55796693386252,25.44942949146685
373,36.557866126809905,25.44942949146685
374,36.5577734969272,25.44942949146685
375,36.55767413358385,25.44942949146685
376,36.55758408695465,25.44942949146685
377,36.55748594895158,25.44942949146685
378,36.557398625793084,25.44942949146685
379,36.55730144136693,25.44942949146685
380,36.557217048316204,25.44942949146685
381,36.557120470026355,25.44942949146685
382,36.557039306349736,25.44942949146685
383,36.556942878951574,25.44942949146685
384,36.55686537442498,25.44942949146685
385,36.55676848801477,25.44942949146685
386,36.55669525815628,25.44942949146685
387,36.5565970790472,25.44942949146685
388,36.55652900631035,25.44942949146685
389,36.55642837384568,25.44942949146685
390,36.5563667278563,25.44942949146685
391,36.55626199842736,25.44942949146685
392,36.55620861513918,25.44942949146685
393,36.55609742312024,25.44942949146685
394,36.556054972898934,25.44942949146685
395,36.55593385844957,25.44942949146685
396,36.555906247674024,25.44942949146685
397,36.55577006643623,25.44942949146685
398,36.5557630365466,25.44942949146685
399,36.5556040020221,25.44942949146685
400,36.555626010544046,25.44942949146685
401,36.555432096452996,25.44942949146685
402,36.555495571293534,25.44942949146685
403,36.55524774678182,25.44942949146685
404,36.55537074396563,25.44942949146685
405,36.55503797617895,25.44942949146685
406,36.55524598322846,25.44942949146685
407,36.554775715090265,25.44942949146685
408,36.555102402490675,25.44942949146685
409,36.554401382111024,25.44942949146685
410,36.554884496857966,25.44942949146685
411,36.55377843943672,25.44942949146685
412,36.55444132286218,25.44942949146685
413,36.552589933305455,25.44942949146685
414,36.55339519996868,25.44942949146685
415,36.55013533187313,25.44942949146685
416,36.55095631361535,25.44942949146685
417,36.54517320100316,25.44942949146685
418,36.54624736132084,25.44942949146685
419,36.53704054498885,25.44942949146685
420,36.541043110258464,25.44942949146685
421,36.53032107975325,25.44942949146685
422,36.5418358040815,25.44942949146685
423,36.534074228011235,25.44942949146685
424,36.548624771031,25.44942949146685
425,36.5442804725731,25.44942949146685
426,36.55420017679728,25.44942949146685
427,36.55139285124058,25.44942949146685
428,36.556748956473605,25.44942949146685
429,36.55471568258132,25.44942949146685
430,36.55756144363007,25.44942949146685
431,36.55608865611299,25.44942949146685
432,36.557661175511754,25.44942949146685
433,36.55661060650761,25.44942949146685
434,36.55751203153388,25.44942949146685
435,36.55676308589908,25.44942949146685
436,36.55729042743164,25.44942949146685
437,36.556748813977634,25.44942949146685
438,36.55705719018753,25.44942949146685
439,36.556655721914076,25.44942949146685
440,36.556830892089614,25.44942949146685
441,36.556523967395094,25.44942949146685
442,36.5566156433704,25.44942949146685
443,36.5563729582574,25.44942949146685
444,36.55641106826855,25.44942949146685
445,36.55621259811196,25.44942949146685
446,36.55621571865221,25.44942949146685
447,36.55604819048916,25.44942949146685
448,36.55602814713621,25.44942949146685
449,36.55588269184939,25.44942949146685
450,36.55584717638499,25.44942949146685
451,36.55571780194854,25.44942949146685
452,36.555671912282634,25.44942949146685
453,36.55555451843512,25.44942949146685
454,36.555501690278426,25.44942949146685
455,36.55539343208955,25.44942949146685
456,36.55533601602213,25.44942949146685
457,36.555234890520154,25.44942949146685
458,36.5551745167721,25.44942949146685
459,36.555079092220325,25.44942949146685
460,36.55501690546844,25.44942949146685
461,36.554926142310386,25.44942949146685
462,36.554862955312196,25.44942949146685
463,36.554776086467044,25.44942949146685
464,36.554712482126554,25.44942949146685
465,36.5546289320575,25.44942949146685
466,36.55456533220778,25.44942949146685
467,36.554484661568615,25.44942949146685
468,36.554421373960096,25.44942949146685
469,36.55434324128772,25.44942949146685
470,36.5542804921158,25.44942949146685
471,36.5542046269965,25.44942949146685
472,36.554142583716235,25.44942949146685
473,36.55406876775158,25.44942949146685
474,36.55400755529608,25.44942949146685
475,36.553935608417675,25.44942949146685
476,36.553875320894086,25.44942949146685
477,36.55380509137506,25.44942949146685
478,36.55374580063637,25.44942949146685
479,36.55367715767118,25.44942949146685
480,36.55361891972062,25.44942949146685
481,36.55355174779171,25.44942949146685
482,36.55349460768545,25.44942949146685
483,36.55342880216536,25.44942949146685
484,36.55337279788652,25.44942949146685
485,36.55330826147764,25.44942949146685
486,36.55325342712698,25.44942949146685
487,36.55319006684172,25.44942949146685
488,36.55313643540789,25.44942949146685
489,36.553074159856045,25.44942949146685
490,36.55302176577724,25.44942949146685
491,36.55296048256544,25.44942949146685
492,36.552909364265744,25.44942949146685
493,36.55284897733055,25.44942949146685
494,36.55279917990604,25.44942949146685
495,36.5527395866012,25.44942949146685
496,36.552691164837874,25.44942949146685
497,36.552632252579095,25.44942949146685
498,36.552585274509504,25.44942949146685
499,36.5525269167419,25.44942949146685
500,36.55248146799078,25.44942949146685
501,36.552423519185936,25.44942949146685
502,36.552379708421824,25.44942949146685
503,36.55232199772073,25.44942949146685
504,36.55227996362619,25.44942949146685
505,36.55222228661545,25.44942949146685
506,36.55218220692436,25.44942949146685
507,36.55212431484489,25.44942949146685
508,36.552086418183904,25.44942949146685
509,36.55202800364259,25.44942949146685
510,36.55199258509937,25.44942949146685
511,36.551933262804,25.44942949146685
512,36.5519007048575,25.44942949146685
513,36.55183998553113,25.44942949146685
514,36.5518107857767,25.44942949146685
515,36.55174804051286,25.44942949146685
516,36.55172284892846,25.44942949146685
517,36.55165725983851,25.44942949146685
518,36.551636928861555,25.44942949146685
519,36.55156742001191,25.44942949146685
520,36.55155307181659,25.44942949146685
521,36.55147821133638,25.44942949146685
522,36.55147132791152,25.44942949146685
523,36.55138918717413,25.44942949146685
524,36.55139172992338,25.44942949146685
525,36.55129967745662,25.44942949146685
526,36.55131424339276,25.44942949146685
527,36.55120863707221,25.44942949146685
528,36.55123865656575,25.44942949146685
529,36.55111437270477,25.44942949146685
530,36.5511643455302,25.44942949146685
531,36.55101403843763,25.44942949146685
532,36.55108978117326,25.44942949146685
533,36.55090268194722,25.44942949146685
534,36.55101150566162,25.44942949146685
535,36.55077140744009,25.44942949146685
536,36.5509220240836,25.44942949146685
537,36.550603795997276,25.44942949146685
538,36.550805516046644,25.44942949146685
539,36.55036892491272,25.44942949146685
540,36.550629335154596,25.44942949146685
541,36.55000805131546,25.44942949146685
542,36.55032813040286,25.44942949146685
543,36.549410957591036,25.44942949146685
544,36.54977831066283,25.44942949146685
545,36.548381890799725,25.44942949146685
546,36.54877378876399,25.44942949146685
547,36.54662322983659,25.44942949146685
548,36.54707019043566,25.44942949146685
549,36.5438634480194,25.44942949146685
550,36.544686697396536,25.44942949146685
551,36.54039984598508,25.44942949146685
552,36.54255338334358,25.44942949146685
553,36.53790892142538,25.44942949146685
554,36.542432067302435,25.44942949146685
555,36.53862408766396,25.44942949146685
556,36.54477702691037,25.44942949146685
557,36.542248752008305,25.44942949146685
558,36.5478717856837,25.44942949146685
559,36.54619657541341,25.44942949146685
560,36.550199706853675,25.44942949146685
561,36.54895173618001,25.44942949146685
562,36.55151532028352,25.44942949146685
563,36.550523833797214,25.44942949146685
564,36.552130205596896,25.44942949146685
565,36.551339478468364,25.44942949146685
566,36.55235870405844,25.44942949146685
567,36.55173548185959,25.44942949146685
568,36.55239582891918,25.44942949146685
569,36.55190820235671,25.44942949146685
570,36.552344108647,25.44942949146685
571,36.55196223864011,25.44942949146685
572,36.552253639114134,25.44942949146685
573,36.551952225096706,25.44942949146685
574,36.552147964797804,25.44942949146685
575,36.55190697173363,25.44942949146685
576,36.55203782891139,25.44942949146685
577,36.551842016505084,25.44942949146685
578,36.55192795229508,25.44942949146685
579,36.551765976999484,25.44942949146685
580,36.55182027105079,25.44942949146685
581,36.551683776333,25.44942949146685
582,36.55171546026746,25.44942949146685
583,36.55159830953218,25.44942949146685
584,36.55161364434627,25.44942949146685
585,36.55151132509092,25.44942949146685
586,36.551514724233606,25.44942949146685
587,36.55142390402447,25.44942949146685
588,36.55141852497584,25.44942949146685
589,36.551336727591114,25.44942949146685
590,36.551324859497164,25.44942949146685
591,36.55125023115996,25.44942949146685
592,36.55123355379971,25.44942949146685
593,36.55116469508744,25.44942949146685
594,36.55114445485214,25.44942949146685
595,36.55108029980376,25.44942949146685
596,36.55105743110666,25.44942949146685
597,36.550997160029546,25.44942949146685
598,36.55097237021837,25.44942949146685
599,36.55091534651582,25.44942949146685
600,36.55088917600438,25.44942949146685
601,36.550834900146064,25.44942949146685
602,36.55080776549303,25.44942949146685
603,36.55075584125811,25.44942949146685
604,36.55072806636707,25.44942949146685
605,36.550678175911564,25.44942949146685
606,36.5506500148655,25.44942949146685
607,36.550601900166,25.44942949146685
608,36.550573554111324,25.44942949146685
609,36.55052700303996,25.44942949146685
610,36.550498632800085,25.44942949146685
611,36.55045346858102,25.44942949146685
612,36.55042520418063,25.44942949146685
613,36.550381277326906,25.44942949146685
614,36.550353225267216,25.44942949146685
615,36.55031040734317,25.44942949146685
616,36.55028265623224,25.44942949146685
617,36.55024083496217,25.44942949146685
618,36.55021345993914,25.44942949146685
619,36.55017253530708,25.44942949146685
620,36.550145601584596,25.44942949146685
621,36.55010548265892,25.44942949146685
622,36.550079048426106,25.44942949146685
623,36.550039650705386,25.44942949146685
624,36.55001376957716,25.44942949146685
625,36.54997501269782,25.44942949146685
626,36.54994973585646,25.44942949146685
627,36.549911541533724,25.44942949146685
628,36.54988691968153,25.44942949146685
629,36.54984920977412,25.44942949146685
630,36.54982529499939,25.44942949146685
631,36.54978798960013,25.44942949146685
632,36.54976483724844,25.44942949146685
633,36.54972785270715,25.44942949146685
634,36.5497055233475,25.44942949146685
635,36.549668770129585,25.44942949146685
636,36.54964733170714,25.44942949146685
637,36.54961071198199,25.44942949146685
638,36.5495902422582,25.44942949146685
639,36.54955364709441,25.44942949146685
640,36.54953423648913,25.44942949146685
641,36.54949754250738,25.44942949146685
642,36.54947929747866,25.44942949146685
643,36.54944236277526,25.44942949146685
644,36.54942540990059,25.44942949146685
645,36.549388069000706,25.44942949146685
646,36.54937255995985,25.44942949146685
647,36.549334617485584,25.44942949146685
648,36.54932073519098,25.44942949146685
649,36.549281957823204,25.44942949146685
650,36.54926992399938,25.44942949146685
651,36.54923003016496,25.44942949146685
652,36.54922011474306,25.44942949146685
653,36.54917876124656,25.44942949146685
654,36.549171294010144,25.44942949146685
655,36.549128058522825,25.44942949146685
656,36.5491234435072,25.44942949146685
657,36.54907780137437,25.44942949146685
658,36.549076534563326,25.44942949146685
659,36.54902782774102,25.44942949146685
660,36.54903051855207,25.44942949146685
661,36.5489779132356,25.44942949146685
662,36.54898531033778,25.44942949146685
663,36.54892773889383,25.44942949146685
664,36.548940759818365,25.44942949146685
665,36.548876839161544,25.44942949146685
666,36.54889660281355,25.44942949146685
667,36.548824518017504,25.44942949146685
668,36.54885237695272,25.44942949146685
669,36.54876971177778,25.44942949146685
670,36.54880727674572,25.44942949146685
671,36.54871076195306,25.44942949146685
672,36.5487599042884,25.44942949146685
673,36.54864503603504,25.44942949146685
674,36.548707841111415,25.44942949146685
675,36.548568291578334,25.44942949146685
676,36.548646916272496,25.44942949146685
677,36.54847360893925,25.44942949146685
678,36.54856997211922,25.44942949146685
679,36.5483496237251,25.44942949146685
680,36.5484648365831,25.44942949146685
681,36.54817767844227,25.44942949146685
682,36.54831116878278,25.44942949146685
683,36.54792752514555,25.44942949146685
684,36.548076099752265,25.44942949146685
685,36.54755176975411,25.44942949146685
686,36.54770988306881,25.44942949146685
687,36.54698157828065,25.44942949146685
688,36.547146810859104,25.44942949146685
689,36.54613280205967,25.44942949146685
690,36.546325709754335,25.44942949146685
691,36.54494474859761,25.44942949146685
692,36.54525476652531,25.44942949146685
693,36.54348233445587,25.44942949146685
694,36.54412631265714,25.44942949146685
695,36.542082513543576,25.44942949146685
696,36.54337693162549,25.44942949146685
697,36.54135566063343,25.44942949146685
698,36.543468635502414,25.44942949146685
699,36.54178654954958,25.44942949146685
700,36.54444963532315,25.44942949146685
701,36.543223429966716,25.44942949146685
702,36.545870882557466,25.44942949146685
703,36.54500385791695,25.44942949146685
704,36.54721123229073,25.44942949146685
705,36.54655692002389,25.44942949146685
706,36.54821194065098,25.44942949146685
707,36.547677653397365,25.44942949146685
708,36.5488571102333,25.44942949146685
709,36.54840374204067,25.44942949146685
710,36.54923106506284,25.44942949146685
711,36.54884434491332,25.44942949146685
712,36.54942608124901,25.44942949146685
713,36.54909847050178,25.44942949146685
714,36.54951170653484,25.44942949146685
715,36.54923615316439,25.44942949146685
716,36.54953327110299,25.44942949146685
717,36.54930231782616,25.44942949146685
718,36.54951833633348,25.44942949146685
719,36.54932464617522,25.44942949146685
720,36.5494830814083,25.44942949146685
721,36.54931997507783,25.44942949146685
722,36.549436836520265,25.44942949146685
723,36.5492985592803,25.44942949146685
724,36.54938493250357,25.44942949146685
725,36.549266700324246,25.44942949146685
726,36.549330397820015,25.44942949146685
727,36.549228321814304,25.44942949146685
728,36.54927494286735,25.44942949146685
729,36.549185904007714,25.44942949146685
730,36.54921952464478,25.44942949146685
731,36.54914103977387,25.44942949146685
732,36.54916466953909,25.44942949146685
733,36.54909476816152,25.44942949146685
734,36.54911065792363,25.44942949146685
735,36.549047776972536,25.44942949146685
736,36.54905762996387,25.44942949146685
737,36.54900052753426,25.44942949146685
738,36.54900564641699,25.44942949146685
739,36.54895333272923,25.44942949146685
740,36.54895472363273,25.44942949146685
741,36.548906406565855,25.44942949146685
742,36.54890485370456,25.44942949146685
743,36.548859896171365,25.44942949146685
744,36.54885601603926,25.44942949146685
745,36.54881390276505,25.44942949146685
746,36.5488081839531,25.44942949146685
747,36.548768495618454,25.44942949146685
748,36.54876132838136,25.44942949146685
749,36.54872372148548,25.44942949146685
750,36.5487154199142,25.44942949146685
751,36.54867961106208,25.44942949146685
752,36.54867042986658,25.44942949146685
753,36.54863618347029,25.44942949146685
754,36.54862633079537,25.44942949146685
755,36.54859344940994,25.44942949146685
756,36.548583096706196,25.44942949146685
757,36.54855141339864,25.44942949146685
758,36.54854070309024,25.44942949146685
759,36.548510075380534,25.44942949146685
760,36.548499126873324,25.44942949146685
761,36.54846943189154,25.44942949146685
762,36.54845834632356,25.44942949146685
763,36.54842947690907,25.44942949146685
764,36.54841834094398,25.44942949146685
765,36.548390202474266,25.44942949146685
766,36.54837909136402,25.44942949146685
767,36.548351599147345,25.44942949146685
768,36.54834057923683,25.44942949146685
769,36.54831365633914,25.44942949146685
770,36.54830278714529,25.44942949146685
771,36.548276362547746,25.44942949146685
772,36.548265698517106,25.44942949146685
773,36.54823970552116,25.44942949146685
774,36.548229297547785,25.44942949146685
775,36.54820367235927,25.44942949146685
776,36.54819356912964,25.44942949146685
777,36.54816824956392,25.44942949146685
778,36.54815849878358,25.44942949146685
779,36.548133423041264,25.44942949146685
780,36.54812407259022,25.44942949146685
781,36.5480991780566,25.44942949146685
782,36.54809027711471,25.44942949146685
783,36.548065499138566,25.44942949146685
784,36.54805709931897,25.44942949146685
785,36.548032369924954,25.44942949146685
786,36.54802452645164,25.44942949146685
787,36.547999772937246,25.44942949146685
788,36.547992545902666,25.44942949146685
789,36.54796768926461,25.44942949146685
790,36.547961145003626,25.44942949146685
791,36.547936098128375,25.44942949146685
792,36.54793031074681,25.44942949146685
793,36.547904976286084,25.44942949146685
794,36.54790002938331,25.44942949146685
795,36.54787429721537,25.44942949146685
796,36.54787028584262,25.44942949146685
797,36.547844029992135,25.44942949146685
798,36.547841062795484,25.44942949146685
799,36.547814137667245,25.44942949146685
800,36.54781233980529,25.44942949146685
801,36.54778457530909,25.44942949146685
802,36.547784090905125,25.44942949146685
803,36.54775528677289,25.44942949146685
804,36.54775628235454,25.44942949146685
805,36.547726200467366,25.44942949146685
806,36.547728868573785,25.44942949146685
807,36.54769722322106,25.44942949146685
808,36.54770178627664,25.44942949146685
809,36.547668231453635,25.44942949146685
810,36.54767494572917,25.44942949146685
811,36.54763905836709,25.44942949146685
812,36.54764821768139,25.44942949146685
813,36.54760947522085,25.44942949146685
814,36.54762141376568,25.44942949146685
815,36.54757916376856,25.44942949146685
816,36.54759425701174,25.44942949146685
817,36.54754767543559,25.44942949146685
818,36.54756633740386,25.44942949146685
819,36.54751437056133,25.44942949146685
820,36.54753704483454,25.44942949146685
821,36.54747832767727,25.44942949146685
822,36.54750546806657,25.44942949146685
823,36.54743820793648,25.44942949146685
824,36.54747024308631,25.44942949146685
825,36.54739205311569,25.44942949146685
826,36.54742932775387,25.44942949146685
827,36.54733698757641,25.44942949146685
828,36.54737967092986,25.44942949146685
829,36.54726878376878,25.44942949146685
830,36.547316743592695,25.44942949146685
831,36.54718125456341,25.44942949146685
832,36.54723390584836,25.44942949146685
833,36.547065449577886,25.44942949146685
834,36.54712163772659,25.44942949146685
835,36.54690872301419,25.44942949146685
836,36.546966810006545,25.44942949146685
837,36.54669397205735,25.44942949146685
838,36.546752522537695,25.44942949146685
839,36.54639987130943,25.44942949146685
840,36.54645972408436,25.44942949146685
841,36.54600390074086,25.44942949146685
842,36.54607283436333,25.44942949146685
843,36.54549121043494,25.44942949146685
844,36.54559218193688,25.44942949146685
845,36.54487249961682,25.44942949146685
846,36.54505373268722,25.44942949146685
847,36.54420923057338,25.44942949146685
848,36.544547302273436,25.44942949146685
849,36.543630285086714,25.44942949146685
850,36.544209831902755,25.44942949146685
851,36.54330798125098,25.44942949146685
852,36.54417129492975,25.44942949146685
853,36.54337605001259,25.44942949146685
854,36.54447414622406,25.44942949146685
855,36.54383825768365,25.44942949146685
856,36.54503804124903,25.44942949146685
857,36.54455875390417,25.44942949146685
858,36.5457101742231,25.44942949146685
859,36.54534920148076,25.44942949146685
860,36.54635031564205,25.44942949146685
861,36.54606483849028,25.44942949146685
862,36.5468788291656,25.44942949146685
863,36.546638674612936,25.44942949146685
864,36.54727445787054,25.44942949146685
865,36.547063576052835,25.44942949146685
866,36.54755018710687,25.44942949146685
867,36.54736161662103,25.44942949146685
868,36.54773141931127,25.44942949146685
869,36.54756239948194,25.44942949146685
870,36.54784366983959,25.44942949146685
871,36.547692787984616,25.44942949146685
872,36.54790781463987,25.44942949146685
873,36.54777380142934,25.44942949146685
874,36.54793933386078,25.44942949146685
875,36.54782073801517,25.44942949146685
876,36.54794910892232,25.44942949146685
877,36.547844322549174,25.44942949146685
878,36.547944561964684,25.44942949146685
879,36.54785193484403,25.44942949146685
880,36.54793067222495,25.44942949146685
881,36.54784861457636,25.44942949146685
882,36.547910752188834,25.44942949146685
883,36.547837800793076,25.44942949146685
884,36.54788699756595,25.44942949146685
885,36.54782184768991,25.44942949146685
886,36.54786086309283,25.44942949146685
887,36.547802376380446,25.44942949146685
888,36.5478333136532,25.44942949146685
889,36.5477805114622,25.44942949146685
890,36.547804990326306,25.44942949146685
891,36.54775703948803,25.44942949146685
892,36.54777631970006,25.44942949146685
893,36.54773251523582,25.44942949146685
894,36.54774758578882,25.44942949146685
895,36.54770733326076,25.44942949146685
896,36.54771897743598,25.44942949146685
897,36.54768177636615,25.44942949146685
898,36.547690619665154,25.44942949146685
899,36.54765604868179,25.44942949146685
900,36.54766259450714,25.44942949146685
901,36.5476302984246,25.44942949146685
902,36.54763495490415,25.44942949146685
903,36.5476046336967,25.44942949146685
904,36.54760773404198,25.44942949146685
905,36.547579133549974,25.44942949146685
906,36.54758095164641,25.44942949146685
907,36.54755385580569,25.44942949146685
908,36.547554618254054,25.44942949146685
909,36.54752884263088,25.44942949146685
910,36.547528738123425,25.44942949146685
911,36.54750412455013,25.44942949146685
912,36.54750331122833,25.44942949146685
913,36.547479723356574,25.44942949146685
914,36.54747833462793,25.44942949146685
915,36.547455654240856,25.44942949146685
916,36.54745380341147,25.44942949146685
917,36.54743192736003,25.44942949146685
918,36.547429711350546,25.44942949146685
919,36.54740854900129,25.44942949146685
920,36.547406051349185,25.44942949146685
921,36.54738552244947,25.44942949146685
922,36.54738281575313,25.44942949146685
923,36.54736284863609,25.44942949146685
924,36.54735999656003,25.44942949146685
925,36.54734052662516,25.44942949146685
926,36.547337585559305,25.44942949146685
927,36.547318553975124,25.44942949146685
928,36.54731557439972,25.44942949146685
929,36.5472969269914,25.44942949146685
930,36.54729395472429,25.44942949146685
931,36.54727564095968,25.44942949146685
932,36.547272718061684,25.44942949146685
933,36.54725469023271,25.44942949146685
934,36.547251855908684,25.44942949146685
935,36.54723406832216,25.44942949146685
936,36.54723135968051,25.44942949146685
937,36.54721376792911,25.44942949146685
938,36.5472112206696,25.44942949146685
939,36.547193780934265,25.44942949146685
940,36.54719142993395,25.44942949146685
941,36.54717409831889,25.44942949146685
942,36.547171978245785,25.44942949146685
943,36.5471547101028,25.44942949146685
944,36.54715285591452,25.44942949146685
945,36.547135605105645,25.44942949146685
946,36.54713405260883,25.44942949146685
947,36.547116770766515,25.44942949146685
948,36.547115557108576,25.44942949146685
949,36.5470981928059,25.44942949146685
950,36.547097356977375,25.44942949146685
951,36.54707985479457,25.44942949146685
952,36.54707943812928,25.44942949146685
953,36.547061737580414,25.44942949146685
954,36.547061784253486,25.44942949146685
955,36.547043818528664,25.44942949146685
956,36.54704437604816,25.44942949146685
957,36.54702607051462,25.44942949146685
958,36.54702719019592,25.44942949146685
959,36.547008460585296,25.44942949146685
960,36.54701019798951,25.44942949146685
961,36.54699094817627,25.44942949146685
962,36.54699336348102,25.44942949146685
963,36.546973482727026,25.44942949146685
964,36.54697664098119,25.44942949146685
965,36.54695600047985,25.44942949146685
966,36.546959971670084,25.44942949146685
967,36.546938420166555,25.44942949146685
968,36.546943278989595,25.44942949146685
969,36.54692063717561,25.44942949146685
970,36.54692646236534,25.44942949146685
971,36.54690251563891,25.44942949146685
972,36.54690938863529,25.44942949146685
973,36.54688387766799,25.44942949146685
974,36.54689188033478,25.44942949146685
975,36.54686448868651,25.44942949146685
976,36.5468736996836,25.44942949146685
977,36.54684403743019,25.44942949146685
978,36.54685452672707,25.44942949146685
979,36.546822108700155,25.44942949146685
980,36.54683392959594,25.44942949146685
981,36.546798146364424,25.44942949146685
982,36.546811324491244,25.44942949146685
983,36.54677140370679,25.44942949146685
984,36.54678592133933,25.44942949146685
985,36.546740875975665,25.44942949146685
986,36.54675665336873,25.44942949146685
987,36.5467052136589,25.44942949146685
988,36.54672208603428,25.44942949146685
989,36.546662610855265,25.44942949146685
990,36.54668030521282,25.44942949146685
991,36.54661067003591,25.44942949146685
992,36.54662878958174,25.44942949146685
993,36.54654625160645,25.44942949146685
994,36.5465642851063,25.44942949146685
995,36.54646533512422,25.44942949146685
996,36.546482724709996,25.44942949146685
997,36.54636295395841,25.44942949146685
998,36.54637928044003,25.44942949146685
999,36.5462333252095,25.44942949146685
1000,36.5462487038246,25.44942949146685
1001,36.54607038587385,25.44942949146685
1002,36.5460861952543,25.44942949146685
1003,36.54586904744818,25.44942949146685
1004,36.54588910096858,25.44942949146685
1005,36.54562752110379,25.44942949146685
1006,36.54565964821711,25.44942949146685
1007,36.545350868884555,25.44942949146685
1008,36.54540848637674,25.44942949146685
1009,36.54505523302699,25.44942949146685
1010,36.54515781862598,25.44942949146685
1011,36.54477084334216,25.44942949146685
1012,36.54494162119736,25.44942949146685
1013,36.54454047476765,25.44942949146685
1014,36.544800050732015,25.44942949146685
1015,36.544410333217904,25.44942949146685
1016,36.54476746015762,25.44942949146685
1017,36.544414363807846,25.44942949146685
1018,36.5448585629024,25.44942949146685
1019,36.5445593808836,25.44942949146685
1020,36.5450610554514,25.44942949146685
1021,36.54482087440902,25.44942949146685
1022,36.545340111355216,25.44942949146685
1023,36.54515295111987,25.44942949146685
1024,36.54565185181676,25.44942949146685
1025,36.545505676648325,25.44942949146685
1026,36.54595730541122,25.44942949146685
1027,36.54583937688833,25.44942949146685
1028,36.54623027871337,25.44942949146685
1029,36.54613042508501,25.44942949146685
1030,36.54645823981273,25.44942949146685
1031,36.54636975755207,25.44942949146685
1032,36.54663905694315,25.44942949146685
1033,36.54655817487894,25.44942949146685
1034,36.54677674442964,25.44942949146685
1035,36.546701637730585,25.44942949146685
1036,36.546877999003286,25.44942949146685
1037,36.54680791358919,25.44942949146685
1038,36.54695000219575,25.44942949146685
1039,36.54688466394344,25.44942949146685
1040,36.54699929222808,25.44942949146685
1041,36.5469385764328,25.44942949146685
1042,36.54703133430165,25.44942949146685
1043,36.54697511247622,25.44942949146685
1044,36.54705047207974,25.44942949146685
1045,36.54699855984802,25.44942949146685
1046,36.54706005149143,25.44942949146685
1047,36.54701220556895,25.44942949146685
1048,36.54706259975491,25.44942949146685
1049,36.54701853399968,25.44942949146685
1050,36.547060002581944,25.44942949146685
1051,36.547019407980244,25.44942949146685
1052,36.54705365749498,25.44942949146685
1053,36.547016219719396,25.44942949146685
1054,36.54704459614117,25.44942949146685
1055,36.54701000857099,25.44942949146685
1056,36.547033579261765,25.44942949146685
1057,36.54700155159043,25.44942949146685
1058,36.54702116805977,25.44942949146685
1059,36.5469914312677,25.44942949146685
1060,36.5470077771499,25.44942949146685
1061,36.54698008578617,25.44942949146685
1062,36.54699371349938,25.44942949146685
1063,36.546967846112324,25.44942949146685
1064,36.546979204929805,25.44942949146685
1065,36.54695496330991,25.44942949146685
1066,36.54696442093764,25.44942949146685
1067,36.546941628658296,25.44942949146685
1068,36.54694948790299,25.44942949146685
1069,36.54692798849819,25.44942949146685
1070,36.54693450021472,25.44942949146685
1071,36.54691415521863,25.44942949146685
1072,36.54691952842722,25.44942949146685
1073,36.54690021541894,25.44942949146685
1074,36.546904625250065,25.44942949146685
1075,36.54688623598011,25.44942949146685
1076,36.546889830005895,25.44942949146685
1077,36.54687226868359,25.44942949146685
1078,36.546875171877446,25.44942949146685
1079,36.54685835359099,25.44942949146685
1080,36.54686067235903,25.44942949146685
1081,36.546844521665655,25.44942949146685
1082,36.546846347077704,25.44942949146685
1083,36.54683079675033,25.44942949146685
1084,36.54683220715772,25.44942949146685
1085,36.546817197077424,25.44942949146685
1086,36.54681826024599,25.44942949146685
1087,36.54680373642666,25.44942949146685
1088,36.54680451128431,25.44942949146685
1089,36.54679042501499,25.44942949146685
1090,36.54679096308383,25.44942949146685
1091,36.546777270167716,25.44942949146685
1092,36.54677761678717,25.44942949146685
1093,36.546764276888624,25.44942949146685
1094,36.54676447216772,25.44942949146685
1095,36.54675144821951,25.44942949146685
1096,36.54675152788412,25.44942949146685
1097,36.54673878556184,25.44942949146685
1098,36.546738781652806,25.44942949146685
1099,36.54672628890357,25.44942949146685
1100,36.54672623037541,25.44942949146685
1101,36.546713957000904,25.44942949146685
1102,36.54671387018933,25.44942949146685
1103,36.54670178743581,25.44942949146685
1104,36.546701696525076,25.44942949146685
1105,36.54668977672489,25.44942949146685
1106,36.54668970409583,25.44942949146685
1107,36.54667792031807,25.44942949146685
1108,36.54667788685954,25.44942949146685
1109,36.546666212569626,25.44942949146685
1110,36.54666623794446,25.44942949146685
1111,36.54665464666474,25.44942949146685
1112,36.54665474953507,25.44942949146685
1113,36.54664321449742,25.44942949146685
1114,36.546643412713365,25.44942949146685
1115,36.546631906494156,25.44942949146685
1116,36.54663221724702,25.44942949146685
1117,36.546620711374054,25.44942949146685
1118,36.546621151314596,25.44942949146685
1119,36.54660961583313,25.44942949146685
1120,36.546610201152525,25.44942949146685
1121,36.54659860413584,25.44942949146685
1122,36.54659935060581,25.44942949146685
1123,36.54658765759221,25.44942949146685
1124,36.54658858055768,25.44942949146685
1125,36.546576753892,25.44942949146685
1126,36.54657786820694,25.44942949146685
1127,36.546565866258895,25.44942949146685
1128,36.546567186073815,25.44942949146685
1129,36.54655496232335,25.44942949146685
1130,36.54655650111257,25.44942949146685
1131,36.54654400291618,25.44942949146685
1132,36.54654577289072,25.44942949146685
1133,36.54653294019417,25.44942949146685
1134,36.546534951926255,25.44942949146685
1135,36.546521715497036,25.44942949146685
1136,36.54652397728275,25.44942949146685
1137,36.54651025655289,25.44942949146685
1138,36.54651277359879,25.44942949146685
1139,36.546498474043325,25.44942949146685
1140,36.546501247230935,25.44942949146685
1141,36.54648625695654,25.44942949146685
1142,36.54648928152288,25.44942949146685
1143,36.54647346708078,25.44942949146685
1144,36.54647673075266,25.44942949146685
1145,36.54645993184509,25.44942949146685
1146,36.54646341261745,25.44942949146685
1147,36.546445435457976,25.44942949146685
1148,36.54644909882695,25.44942949146685
1149,36.54642970779193,25.44942949146685
1150,36.546433503340516,25.44942949146685
1151,36.546412410525186,25.44942949146685
1152,36.546416268633024,25.44942949146685
1153,36.54639312100443,25.44942949146685
1154,36.546396949058206,25.44942949146685
1155,36.54637131275876,25.44942949146685
1156,36.546374991961,25.44942949146685
1157,36.546346333563996,25.44942949146685
1158,36.546349717298725,25.44942949146685
1159,36.54631738213915,25.44942949146685
1160,36.546320297755265,25.44942949146685
1161,36.54628348614802,25.44942949146685
1162,36.546285743212714,25.44942949146685
1163,36.54624348661462,25.44942949146685
1164,36.546244896386604,25.44942949146685
1165,36.54619603762982,25.44942949146685
1166,36.54619645072145,25.44942949146685
1167,36.546139635643286,25.44942949146685
1168,36.54613900734848,25.44942949146685
1169,36.54607269964354,25.44942949146685
1170,36.54607119441168,25.44942949146685
1171,36.54599373107241,25.44942949146685
1172,36.54599187729278,25.44942949146685
1173,36.54590158728141,25.44942949146685
1174,36.54590048748038,25.44942949146685
1175,36.54579589806697,25.44942949146685
1176,36.54579748341596,25.44942949146685
1177,36.54567763126362,25.44942949146685
1178,36.545684915853315,25.44942949146685
1179,36.54554975501569,25.44942949146685
1180,36.54556699799204,25.44942949146685
1181,36.54541784918865,25.44942949146685
1182,36.54545047980753,25.44942949146685
1183,36.5452903983313,25.44942949146685
1184,36.54534453953829,25.44942949146685
1185,36.54517842009733,25.44942949146685
1186,36.54525991263752,25.44942949146685
1187,36.54509415063123,25.44942949146685
1188,36.54520717143107,25.44942949146685
1189,36.545048811393684,25.44942949146685
1190,36.54519445161039,25.44942949146685
1191,36.545049972164854,25.44942949146685
1192,36.54522533471348,25.44942949146685
1193,36.54509944045812,25.44942949146685
1194,36.54529773574286,25.44942949146685
1195,36.5451925912705,25.44942949146685
1196,36.54540431181763,25.44942949146685
1197,36.545319479428,25.44942949146685
1198,36.545534238432914,25.44942949146685
1199,36.54546726394038,25.44942949146685
1200,36.545675619408655,25.44942949146685
1201,36.54562295538189,25.44942949146685
1202,36.545817659011796,25.44942949146685
1203,36.545775561348634,25.44942949146685
1204,36.54595202755755,25.44942949146685
1205,36.545917185784354,25.44942949146685
1206,36.546073310433215,25.44942949146685
1207,36.546043150307305,25.44942949146685
1208,36.54617876399184,25.44942949146685
1209,36.54615148763594,25.44942949146685
1210,36.54626771219845,25.44942949146685
1211,36.546242185595965,25.44942949146685
1212,36.54634086430276,25.44942949146685
1213,36.54631644843252,25.44942949146685
1214,36.546399719849276,25.44942949146685
1215,36.54637610630983,25.44942949146685
1216,36.54644612516108,25.44942949146685
1217,36.54642320408183,25.44942949146685
1218,36.546481981213645,25.44942949146685
1219,36.54645974749978,25.44942949146685
1220,36.54650907374308,25.44942949146685
1221,36.546487566855696,25.44942949146685
1222,36.54652898993844,25.44942949146685
1223,36.54650825885037,25.44942949146685
1224,36.546543090499995,25.44942949146685
1225,36.54652317569521,25.44942949146685
1226,36.54655251372763,25.44942949146685
1227,36.54653343978979,25.44942949146685
1228,36.546558195902996,25.44942949146685
1229,36.546539970131874,25.44942949146685
1230,36.5465608981982,25.44942949146685
1231,36.54654351228795,25.44942949146685
1232,36.54656123452385,25.44942949146685
1233,36.54654466750924,25.44942949146685
1234,36.546559697434255,25.44942949146685
1235,36.54654391890073,25.44942949146685
1236,36.546556680674534,25.44942949146685
1237,36.546541653709845,25.44942949146685
1238,36.54655249893319,25.44942949146685
1239,36.54653818264169,25.44942949146685
1240,36.546547403183794,25.44942949146685
1241,36.546533754698075,25.44942949146685
1242,36.54654159355095,25.44942949146685
1243,36.546528569510464,25.44942949146685
1244,36.546535229919165,25.44942949146685
1245,36.546522787579974,25.44942949146685
1246,36.54652844010463,25.44942949146685
1247,36.54651653809899,25.44942949146685
1248,36.546521326417725,25.44942949146685
1249,36.5465099252482,25.44942949146685
1250,36.54651397085972,25.44942949146685
1251,36.5465030331912,25.44942949146685
1252,36.546506439232004,25.44942949146685
1253,36.54649593003373,25.44942949146685
1254,36.54649878438346,25.44942949146685
1255,36.54648867096311,25.44942949146685
1256,36.5464910487776,25.44942949146685
1257,36.5464813007395,25.44942949146685
1258,36.546483266523474,25.44942949146685
1259,36.54647385567573,25.44942949146685
1260,36.54647546498379,25.44942949146685
1261,36.54646636521241,25.44942949146685
1262,36.54646766604985,25.44942949146685
1263,36.54645885317337,25.44942949146685
1264,36.54645988715329,25.44942949146685
1265,36.54645133876704,25.44942949146685
1266,36.546452142069164,25.44942949146685
1267,36.546443837385986,25.44942949146685
1268,36.546444441553625,25.44942949146685
1269,36.54643636124507,25.44942949146685
1270,36.5464367938489,25.44942949146685
1271,36.5464289198899,25.44942949146685
1272,36.54642920508241,25.44942949146685
1273,36.54642152060038,25.44942949146685
1274,36.54642167957938,25.44942949146685
1275,36.54641416870887,25.44942949146685
1276,36.54641422010525,25.44942949146685
1277,36.546406867847374,25.44942949146685
1278,36.54640682804933,25.44942949146685
1279,36.54639962013572,25.44942949146685
1280,36.54639950355913,25.44942949146685
1281,36.546392426319166,25.44942949146685
1282,36.54639224563184,25.44942949146685
1283,36.54638528586164,25.44942949146685
1284,36.546385052167786,25.44942949146685
1285,36.54637819699922,25.44942949146685
1286,36.54637791998878,25.44942949146685
1287,36.54637115675648,25.44942949146685
1288,36.546370844823166,25.44942949146685
1289,36.546364160927034,25.44942949146685
1290,36.54636382125754,25.44942949146685
1291,36.546357204017994,25.44942949146685
1292,36.54635684265437,25.44942949146685
1293,36.546350279156876,25.44942949146685
1294,36.54634990103307,25.44942949146685
1295,36.54634337795845,25.44942949146685
1296,36.546342986911064,25.44942949146685
1297,36.54633649034673,25.44942949146685
1298,36.54633608909983,25.44942949146685
1299,36.546329604326736,25.44942949146685
1300,36.54632919444932,25.44942949146685
1301,36.546322705698444,25.44942949146685
1302,36.54632228753293,25.44942949146685
1303,36.54631577770339,25.44942949146685
1304,36.54631535026245,25.44942949146685
1305,36.54630880059247,25.44942949146685
1306,36.5463083614213,25.44942949146685
1307,36.546301751100984,25.44942949146685
1308,36.546301296101056,25.44942949146685
1309,36.54629460181401,25.44942949146685
1310,36.5462941250245,25.44942949146685
1311,36.54628732040287,25.44942949146685
1312,36.54628681373495,25.44942949146685
1313,36.546279868709306,25.44942949146685
1314,36.54627932162934,25.44942949146685
1315,36.546272201651966,25.44942949146685
1316,36.546271600810016,25.44942949146685
1317,36.546264265927974,25.44942949146685
1318,36.546263594813524,25.44942949146685
1319,36.5462559985642,25.44942949146685
1320,36.546255236773746,25.44942949146685
1321,36.546247324844174,25.44942949146685
1322,36.546246447799945,25.44942949146685
1323,36.54623815646163,25.44942949146685
1324,36.54623713476503,25.44942949146685
1325,36.54622838901305,25.44942949146685
1326,36.546227187878735,25.44942949146685
1327,36.54621789924859,25.44942949146685
1328,36.546216477985396,25.44942949146685
1329,36.5462065420187,25.44942949146685
1330,36.546204853637256,25.44942949146685
1331,36.546194146983005,25.44942949146685
1332,36.546192138052604,25.44942949146685
1333,36.546180515219,25.44942949146685
1334,36.54617812615588,25.44942949146685
1335,36.54616541597577,25.44942949146685
1336,36.54616258202598,25.44942949146685
1337,36.54614858397599,25.44942949146685
1338,36.5461452372623,25.44942949146685
1339,36.54612971789109,25.44942949146685
1340,36.54612579102657,25.44942949146685
1341,36.54610848091621,25.44942949146685
1342,36.54610391284368,25.44942949146685
1343,36.54608450475988,25.44942949146685
1344,36.54607924964236,25.44942949146685
1345,36.546057398833234,25.44942949146685
1346,36.54605143896389,25.44942949146685
1347,36.54602676693522,25.44942949146685
1348,36.54602013069212,25.44942949146685
1349,36.545992234189626,25.44942949146685
1350,36.54598501992976,25.44942949146685
1351,36.54595348721395,25.44942949146685
1352,36.545945893522585,25.44942949146685
1353,36.54591033018263,25.44942949146685
1354,36.545902691870076,25.44942949146685
1355,36.545862758151124,25.44942949146685
1356,36.545855585602524,25.44942949146685
1357,36.545811046195105,25.44942949146685
1358,36.545805063004515,25.44942949146685
1359,36.545755848117864,25.44942949146685
1360,36.54575201850623,25.44942949146685
1361,36.545698291597795,25.44942949146685
1362,36.54569782555972,25.44942949146685
1363,36.54564004848615,25.44942949146685
1364,36.5456443702872,25.44942949146685
1365,36.54558335175491,25.44942949146685
1366,36.54559401837492,25.44942949146685
1367,36.545530928191134,25.44942949146685
1368,36.545549490803985,25.44942949146685
1369,36.54548582305982,25.44942949146685
1370,36.545513637768416,25.44942949146685
1371,36.545451112981766,25.44942949146685
1372,36.54548912509467,25.44942949146685
1373,36.545429534940894,25.44942949146685
1374,36.54547807851387,25.44942949146685
1375,36.545423094203656,25.44942949146685
1376,36.54548175703354,25.44942949146685
1377,36.54543273744401,25.44942949146685
1378,36.545500333986375,25.44942949146685
1379,36.545458175107996,25.44942949146685
1380,36.54553284493456,25.44942949146685
1381,36.54549790392372,25.44942949146685
1382,36.54557731918273,25.44942949146685
1383,36.54554942636507,25.44942949146685
1384,36.545631061925256,25.44942949146685
1385,36.54560961031407,25.44942949146685
1386,36.545691016953114,25.44942949146685
1387,36.54567510065767,25.44942949146685
1388,36.545754128609744,25.44942949146685
1389,36.54574269487153,25.44942949146685
1390,36.545817636564394,25.44942949146685
1391,36.545809621099544,25.44942949146685
1392,36.545879267304855,25.44942949146685
1393,36.5458736945238,25.44942949146685
1394,36.545937317996525,25.44942949146685
1395,36.545933360635054,25.44942949146685
1396,36.5459906512824,25.44942949146685
1397,36.54598765377975,25.44942949146685
1398,36.546038630174394,25.44942949146685
1399,36.54603610523726,25.44942949146685
1400,36.54608102230487,25.44942949146685
1401,36.54607863110054,25.44942949146685
1402,36.54611789677692,25.44942949146685
1403,36.54611542164729,25.44942949146685
1404,36.54614952880024,25.44942949146685
1405,36.54614684481399,25.44942949146685
1406,36.54617631995739,25.44942949146685
1407,36.54617336906693,25.44942949146685
1408,36.546198736522605,25.44942949146685
1409,36.54619550608248,25.44942949146685
1410,36.546217264905245,25.44942949146685
1411,36.54621377095965,25.44942949146685
1412,36.54623238161909,25.44942949146685
1413,36.54622865659729,25.44942949146685
1414,36.546244534653624,25.44942949146685
1415,36.546240618761054,25.44942949146685
1416,36.54625413325937,25.44942949146685
1417,36.54625006876612,25.44942949146685
1418,36.546261543608054,25.44942949146685
1419,36.546257371292924,25.44942949146685
1420,36.546267088328165,25.44942949146685
1421,36.546262845455914,25.44942949146685
1422,36.54627104842908,25.44942949146685
1423,36.54626676777216,25.44942949146685
1424,36.54627366656021,25.44942949146685
1425,36.5462693760999,25.44942949146685
1426,36.546275150890125,25.44942949146685
1427,36.546270873935114,25.44942949146685
1428,36.546275679143896,25.44942949146685
1429,36.546271434684996,25.44942949146685
1430,36.54627540251646,25.44942949146685
1431,36.54627120569682,25.44942949146685
1432,36.54627444930437,25.44942949146685
1433,36.54627031192738,25.44942949146685
1434,36.54627292817898,25.44942949146685
1435,36.546268859207295,25.44942949146685
1436,36.546270931077565,25.44942949146685
1437,36.54626693709662,25.44942949146685
1438,36.54626853571975,25.44942949146685
1439,36.54626462135239,25.44942949146685
1440,36.54626580770537,25.44942949146685
1441,36.5462619759744,25.44942949146685
1442,36.54626280257893,25.44942949146685
1443,36.54625905521439,25.44942949146685
1444,36.5462595671772,25.44942949146685
1445,36.54625590487765,25.44942949146685
1446,36.546256141035066,25.44942949146685
1447,36.546252563683595,25.44942949146685
1448,36.54625255750373,25.44942949146685
1449,36.5462490643452,25.44942949146685
1450,36.54624884468969,25.44942949146685
1451,36.546245434474564,25.44942949146685
1452,36.54624502624187,25.44942949146685
1453,36.54624169734147,25.44942949146685
1454,36.546241122009995,25.44942949146685
1455,36.54623787250767,25.44942949146685
1456,36.54623714859416,25.44942949146685
1457,36.54623397635627,25.44942949146685
1458,36.54623311980301,25.44942949146685
1459,36.546230022532896,25.44942949146685
1460,36.54622904703421,25.44942949146685
1461,36.54622602231195,25.44942949146685
1462,36.54622493958963,25.44942949146685
1463,36.546221984899795,25.44942949146685
1464,36.546220804934926,25.44942949146685
1465,36.5462179176841,25.44942949146685
1466,36.54621664891166,25.44942949146685
1467,36.546213826437295,25.44942949146685
1468,36.54621247590907,25.44942949146685
1469,36.54620971548032,25.44942949146685
1470,36.546208289000084,25.44942949146685
1471,36.546205587812096,25.44942949146685
1472,36.54620409004719,25.44942949146685
1473,36.546201445208496,25.44942949146685
1474,36.54619987978043,25.44942949146685
1475,36.54619728829433,25.44942949146685
1476,36.54619565785104,25.44942949146685
1477,36.54619311659068,25.44942949146685
1478,36.54619142286231,25.44942949146685
1479,36.54618892853931,25.44942949146685
1480,36.54618717237916,25.44942949146685
1481,36.54618472150549,25.44942949146685
1482,36.54618290291753,25.44942949146685
1483,36.54618049175977,25.44942949146685
1484,36.546178609913405,25.44942949146685
1485,36.546176234438974,25.44942949146685
1486,36.54617428767216,25.44942949146685
1487,36.546171943486115,25.44942949146685
1488,36.546169929297314,25.44942949146685
1489,36.546167611568556,25.44942949146685
1490,36.54616552659807,25.44942949146685
1491,36.546163229973615,25.44942949146685
1492,36.54616106997448,25.44942949146685
1493,36.54615878848074,25.44942949146685
1494,36.54615654834423,25.44942949146685
1495,36.5461542752718,25.44942949146685
1496,36.54615194878771,25.44942949146685
1497,36.54614967655566,25.44942949146685
1498,36.54614725654565,25.44942949146685
1499,36.54614497654891,25.44942949146685
1500,36.54614245473808,25.44942949146685
1501,36.54614015717021,25.44942949146685
1502,36.54613752411521,25.44942949146685
1503,36.54613519776465,25.44942949146685
1504,36.546132442776894,25.44942949146685
1505,36.546130074793865,25.44942949146685
1506,36.54612718586041,25.44942949146685
1507,36.546124761491214,25.44942949146685
1508,36.54612172519708,25.44942949146685
1509,36.546119227482905,25.44942949146685
1510,36.54611602894018,25.44942949146685
1511,36.54611343837785,25.44942949146685
1512,36.54611006116886,25.44942949146685
1513,36.546107355332126,25.44942949146685
1514,36.54610378147661,25.44942949146685
1515,36.546100934597646,25.44942949146685
1516,36.54609714455716,25.44942949146685
1517,36.54609412707064,25.44942949146685
1518,36.54609009980807,25.44942949146685
1519,36.54608687786292,25.44942949146685
1520,36.546082590979736,25.44942949146685
1521,36.54607912592915,25.44942949146685
1522,36.546074555910096,25.44942949146685
1523,36.54607080379619,25.44942949146685
1524,36.54606592639872,25.44942949146685
1525,36.54606183745754,25.44942949146685
1526,36.54605662829174,25.44942949146685
1527,36.54605214651559,25.44942949146685
1528,36.546046581871025,25.44942949146685
1529,36.546041644679896,25.44942949146685
1530,36.54603570266505,25.44942949146685
1531,36.54603024075667,25.44942949146685
1532,36.54602390282638,25.44942949146685
1533,36.54601784029646,25.44942949146685
1534,36.54601109324869,25.44942949146685
1535,36.546004348096474,25.44942949146685
1536,36.545997186621165,25.44942949146685
1537,36.545989671780745,25.44942949146685
1538,36.54598210163378,25.44942949146685
1539,36.5459737266952,25.44942949146685
1540,36.545965768546864,25.44942949146685
1541,36.54595644234675,25.44942949146685
1542,36.54594813630768,25.44942949146685
1543,36.545937770571925,25.44942949146685
1544,36.5459291813237,25.44942949146685
1545,36.545917695521986,25.44942949146685
1546,36.54590891786713,25.44942949146685
1547,36.54589624538133,25.44942949146685
1548,36.54588740987406,25.44942949146685
1549,36.545873505473864,25.44942949146685
1550,36.54586478360132,25.44942949146685
1551,36.54584963205258,25.44942949146685
1552,36.545841240217996,25.44942949146685
1553,36.54582486561579,25.44942949146685
1554,36.54581706696284,25.44942949146685
1555,36.54579954209213,25.44942949146685
1556,36.54579264504993,25.44942949146685
1557,36.54577409976187,25.44942949146685
1558,36.545768452155144,25.44942949146685
1559,36.54574907946166,25.44942949146685
1560,36.54574505720022,25.44942949146685
1561,36.54572511561546,25.44942949146685
1562,36.54572310542152,25.44942949146685
1563,36.54570291611439,25.44942949146685
1564,36.54570329250108,25.44942949146685
1565,36.54568323015319,25.44942949146685
1566,36.54568632788548,25.44942949146685
1567,36.54566680482277,25.44942949146685
1568,36.54567288922776,25.44942949146685
1569,36.54565433336759,25.44942949146685
1570,36.54566357186691,25.44942949146685
1571,36.54564640015415,25.44942949146685
1572,36.54565883896081,25.44942949146685
1573,36.54564342901569,25.44942949146685
1574,36.54565897880352,25.44942949146685
1575,36.5456456421839,25.44942949146685
1576,36.545664075576866,25.44942949146685
1577,36.54565303613745,25.44942949146685
1578,36.545673998182124,25.44942949146685
1579,36.54566537839326,25.44942949146685
1580,36.545688409114724,25.44942949146685
1581,36.54568222598636,25.44942949146685
1582,36.5457067921728,25.44942949146685
1583,36.54570296289058,25.44942949146685
1584,36.54572849488112,25.44942949146685
1585,36.545726850770755,25.44942949146685
1586,36.545752779538645,25.44942949146685
1587,36.545753085869144,25.44942949146685
1588,36.545778876135415,25.44942949146685
1589,36.54578085475315,25.44942949146685
1590,36.54580603101995,25.44942949146685
1591,36.545809382897325,25.44942949146685
1592,36.545833546792466,25.44942949146685
1593,36.54583797214275,25.44942949146685
1594,36.54586081093693,25.44942949146685
1595,36.54586602537235,25.44942949146685
1596,36.545887312686176,25.44942949146685
1597,36.54589305875689,25.44942949146685
1598,36.54591264917949,25.44942949146685
1599,36.5459187033587,25.44942949146685
1600,36.545936522955586,25.44942949146685
1601,36.54594269864218,25.44942949146685
1602,36.54595873323257,25.44942949146685
1603,36.54596488061395,25.44942949146685
1604,36.54597916337924,25.44942949146685
1605,36.54598516706911,25.44942949146685
1606,36.545997766641186,25.44942949146685
1607,36.546003541939335,25.44942949146685
1608,36.54601455170589,25.44942949146685
1609,36.546020040181915,25.44942949146685
1610,36.54602956919385,25.44942949146685
1611,36.546034734122294,25.44942949146685
1612,36.546042899720476,25.44942949146685
1613,36.546047721727014,25.44942949146685
1614,36.54605464382327,25.44942949146685
1615,36.54605911695905,25.44942949146685
1616,36.546064913798915,25.44942949146685
1617,36.546069042148964,25.44942949146685
1618,36.54607382733195,25.44942949146685
1619,36.546077622185436,25.44942949146685
1620,36.54608150270757,25.44942949146685
1621,36.54608498026653,25.44942949146685
1622,36.54608805536249,25.44942949146685
1623,36.546091234936654,25.44942949146685
1624,36.546093595525086,25.44942949146685
1625,36.54609649814659,25.44942949146685
1626,36.5460982267142,25.44942949146685
1627,36.54610087410287,25.44942949146685
1628,36.546102044893495,25.44942949146685
1629,36.54610445870711,25.44942949146685
1630,36.5461051381127,25.44942949146685
1631,36.54610733942299,25.44942949146685
1632,36.546107586496916,25.44942949146685
1633,36.5461095954407,25.44942949146685
1634,36.546109462476004,25.44942949146685
1635,36.546111298039285,25.44942949146685
1636,36.54611083116998,25.44942949146685
1637,36.5461125110709,25.44942949146685
1638,36.54611175086817,25.44942949146685
1639,36.54611329151144,25.44942949146685
1640,36.54611227355591,25.44942949146685
1641,36.54611369003789,25.44942949146685
1642,36.546112445456245,25.44942949146685
1643,36.546113751604196,25.44942949146685
1644,36.54611230756426,25.44942949146685
1645,36.54611351599792,25.44942949146685
1646,36.54611189615911,25.44942949146685
1647,36.54611301836523,25.44942949146685
1648,36.546111243284614,25.44942949146685
1649,36.546112289698215,25.44942949146685
1650,36.54611037719335,25.44942949146685
1651,36.546111357281085,25.44942949146685
1652,36.5461093227523,25.44942949146685
1653,36.54611024509433,25.44942949146685
1654,36.546108101809466,25.44942949146685
1655,36.54610897417828,25.44942949146685
1656,36.54610673352305,25.44942949146685
1657,36.54610756295738,25.44942949146685
1658,36.54610523465477,25.44942949146685
1659,36.5461060275282,25.44942949146685
1660,36.54610361982999,25.44942949146685
1661,36.54610438191358,25.44942949146685
1662,36.5461019017673,25.44942949146685
1663,36.54610263828626,25.44942949146685
1664,36.54610009147985,25.44942949146685
1665,36.54610080716438,25.44942949146685
1666,36.546098198451595,25.44942949146685
1667,36.546098897581935,25.44942949146685
1668,36.54609623079058,25.44942949146685
1669,36.546096917236646,25.44942949146685
1670,36.54609419536153,25.44942949146685
1671,36.54609487261734,25.44942949146685
1672,36.5460920979001,25.44942949146685
1673,36.54609276911324,25.44942949146685
1674,36.54608994311019,25.44942949146685
1675,36.546090611106756,25.44942949146685
1676,36.546087734746706,25.44942949146685
1677,36.546088402051744,25.44942949146685
1678,36.546085475684336,25.44942949146685
1679,36.546086144538165,25.44942949146685
1680,36.546083167974494,25.44942949146685
1681,36.54608384034501,25.44942949146685
1682,36.54608081289093,25.44942949146685
1683,36.54608149048199,25.44942949146685
1684,36.54607841096529,25.44942949146685
1685,36.546079095221344,25.44942949146685
1686,36.54607596201337,25.44942949146685
1687,36.5460766541203,25.44942949146685
1688,36.54607346515268,25.44942949146685
1689,36.54607416603505,25.44942949146685
1690,36.54607091881211,25.44942949146685
1691,36.54607162912662,25.44942949146685
1692,36.54606832073419,25.44942949146685
1693,36.54606904085923,25.44942949146685
1694,36.546065667970296,25.44942949146685
1695,36.54606639799179,25.44942949146685
1696,36.54606295686931,25.44942949146685
1697,36.54606369656254,25.44942949146685
1698,36.54606018306049,25.44942949146685
1699,36.54606093186767,25.44942949146685
1700,36.54605734143021,25.44942949146685
1701,36.54605809843411,25.44942949146685
1702,36.546054426094095,25.44942949146685
1703,36.546055189986994,25.44942949146685
1704,36.5460514303642,25.44942949146685
1705,36.54605219941266,25.44942949146685
1706,36.5460483467127,25.44942949146685
1707,36.54604911871763,25.44942949146685
1708,36.54604516673232,25.44942949146685
1709,36.54604593898468,25.44942949146685
1710,36.546041881095256,25.44942949146685
1711,36.54604265032734,25.44942949146685
1712,36.546038479511594,25.44942949146685
1713,36.546039241844056,25.44942949146685
1714,36.546034950689254,25.44942949146685
1715,36.54603570157467,25.44942949146685
1716,36.546031282297854,25.44942949146685
1717,36.546032016461034,25.44942949146685
1718,36.54602746093921,25.44942949146685
1719,36.54602817231574,25.44942949146685
1720,36.54602347212852,25.44942949146685
1721,36.546024153802556,25.44942949146685
1722,36.54601930029034,25.44942949146685
1723,36.54601994443398,25.44942949146685
1724,36.54601492877534,25.44942949146685
1725,36.54601552659172,25.44942949146685
1726,36.546010339904186,25.44942949146685
1727,36.546010881578084,25.44942949146685
1728,36.546005515046794,25.44942949146685
1729,36.546005989706565,25.44942949146685
1730,36.546000434746496,25.44942949146685
1731,36.54600083044284,25.44942949146685
1732,36.5459950788998,25.44942949146685
1733,36.5459953826078,25.44942949146685
1734,36.545989427004685,25.44942949146685
1735,36.545989624656535,25.44942949146685
1736,36.54598345849087,25.44942949146685
1737,36.54598353504886,25.44942949146685
1738,36.54597715314768,25.44942949146685
1739,36.54597709272757,25.44942949146685
1740,36.545970491665095,25.44942949146685
1741,36.54597027772161,25.44942949146685
1742,36.54596345630368,25.44942949146685
1743,36.54596307189099,25.44942949146685
1744,36.54595603170847,25.44942949146685
1745,36.54595545982856,25.44942949146685
1746,36.54594820587812,25.44942949146685
1747,36.545947429930415,25.44942949146685
1748,36.545939971297095,25.44942949146685
1749,36.54593897564059,25.44942949146685
1750,36.54593132623016,25.44942949146685
1751,36.54593009686698,25.44942949146685
1752,36.54592227616872,25.44942949146685
1753,36.54592080155333,25.44942949146685
1754,36.54591283540407,25.44942949146685
1755,36.54591110737503,25.44942949146685
1756,36.54590302868499,25.44942949146685
1757,36.54590104350684,25.44942949146685
1758,36.545892892895665,25.44942949146685
1759,36.54589065238622,25.44942949146685
1760,36.54588247866575,25.44942949146685
1761,36.54587999136901,25.44942949146685
1762,36.54587185179913,25.44942949146685
1763,36.54586913414754,25.44942949146685
1764,36.545861094382914,25.44942949146685
1765,36.54585817177495,25.44942949146685
1766,36.545850305419265,25.44942949146685
1767,36.54584721312206,25.44942949146685
1768,36.545839600810524,25.44942949146685
1769,36.54583638458435,25.44942949146685
1770,36.54582911253154,25.44942949146685
1771,36.545825828866626,25.44942949146685
1772,36.54581898684319,25.44942949146685
1773,36.5458157027026,25.44942949146685
1774,36.545809381444506,25.44942949146685
1775,36.54580617342294,25.44942949146685
1776,36.545800461527584,25.44942949146685
1777,36.5457974143656,25.44942949146685
1778,36.545792394788094,25.44942949146685
1779,36.54578959922616,25.44942949146685
1780,36.54578534554952,25.44942949146685
1781,36.5457828955628,25.44942949146685
1782,36.545779468270425,25.44942949146685
1783,36.54577745778875,25.44942949146685
1784,36.545774900806755,25.44942949146685
1785,36.54577342008775,25.44942949146685
1786,36.54577175787941,25.44942949146685
1787,36.54577088975741,25.44942949146685
1788,36.545770125236054,25.44942949146685
1789,36.54576994150451,25.44942949146685
1790,36.54577005498214,25.44942949146685
1791,36.54577061317806,25.44942949146685
1792,36.54577156248702,25.44942949146685
1793,36.545772903325236,25.44942949146685
1794,36.54577462514901,25.44942949146685
1795,36.54577677080525,25.44942949146685
1796,36.5457791831436,25.44942949146685
1797,36.545782136511214,25.44942949146685
1798,36.54578514210115,25.44942949146685
1799,36.54578888709301,25.44942949146685
1800,36.54579237756306,25.44942949146685
1801,36.54579688023672,25.44942949146685
1802,36.54580074047502,25.44942949146685
1803,36.54580595118467,25.44942949146685
1804,36.54581006401317,25.44942949146685
1805,36.54581592005909,25.44942949146685
1806,36.54582017047781,25.44942949146685
1807,36.54582659919041,25.44942949146685
1808,36.54583087815653,25.44942949146685
1809,36.545837800144845,25.44942949146685
1810,36.545842007659964,25.44942949146685
1811,36.54584934000503,25.44942949146685
1812,36.54585338740851,25.44942949146685
1813,36.545861046617205,25.44942949146685
1814,36.545864858061506,25.44942949146685
1815,36.54587276264434,25.44942949146685
1816,36.54587627579389,25.44942949146685
1817,36.54588434838148,25.44942949146685
1818,36.545887514426504,25.44942949146685
1819,36.54589568338796,25.44942949146685
1820,36.54589846649618,25.44942949146685
1821,36.54590666706479,25.44942949146685
1822,36.54590904340688,25.44942949146685
1823,36.54591721835003,25.44942949146685
1824,36.5459191748346,25.44942949146685
1825,36.54592727472635,25.44942949146685
1826,36.54592880756808,25.44942949146685
1827,36.545936790734544,25.44942949146685
1828,36.5459379039606,25.44942949146685
1829,36.54594573617111,25.44942949146685
1830,36.545946440149606,25.44942949146685
1831,36.545954094124134,25.44942949146685
1832,36.545954404176065,25.44942949146685
1833,36.54596185897195,25.44942949146685
1834,36.545961794107896,25.44942949146685
1835,36.54596903443949,25.44942949146685
1836,36.545968616245204,25.44942949146685
1837,36.545975631779584,25.44942949146685
1838,36.54597488345972,25.44942949146685
1839,36.54598166812156,25.44942949146685
1840,36.545980613701104,25.44942949146685
1841,36.545987165010665,25.44942949146685
1842,36.545985828685815,25.44942949146685
1843,36.54599214714541,25.44942949146685
1844,36.545990552770526,25.44942949146685
1845,36.54599664130927,25.44942949146685
1846,36.54599481200461,25.44942949146685
1847,36.54600067548546,25.44942949146685
1848,36.54599863334871,25.44942949146685
1849,36.546004278138206,25.44942949146685
1850,36.54600204404358,25.44942949146685
1851,36.546007477642085,25.44942949146685
1852,36.54600507111157,25.44942949146685
1853,36.54601030184009,25.44942949146685
1854,36.546007740972506,25.44942949146685
1855,36.5460127777109,25.44942949146685
1856,36.54601007915676,25.44942949146685
1857,36.546014931128056,25.44942949146685
1858,36.5460121100994,25.44942949146685
1859,36.54601678669433,25.44942949146685
1860,36.54601385700058,25.44942949146685
1861,36.546018367637096,25.44942949146685
1862,36.546015341739654,25.44942949146685
1863,36.54601969575224,25.44942949146685
1864,36.54601658483179,25.44942949146685
1865,36.54602079138583,25.44942949146685
1866,36.54601760541752,25.44942949146685
1867,36.54602167344475,25.44942949146685
1868,36.54601842127751,25.44942949146685
1869,36.546022359428825,25.44942949146685
1870,36.546019048866135,25.44942949146685
1871,36.54602286547841,25.44942949146685
1872,36.546019503358096,25.44942949146685
1873,36.54602320643258,25.44942949146685
1874,36.546019798704414,25.44942949146685
1875,36.54602339589416,25.44942949146685
1876,36.54601994769382,25.44942949146685
1877,36.5460234462984,25.44942949146685
1878,36.54601996201743,25.44942949146685
1879,36.5460233689831,25.44942949146685
1880,36.546019852334155,25.44942949146685
1881,36.546023174258366,25.44942949146685
1882,36.54601962833571,25.44942949146685
1883,36.54602287147475,25.44942949146685
1884,36.54601929880985,25.44942949146685
1885,36.546022469088655,25.44942949146685
1886,36.546018871701094,25.44942949146685
1887,36.546021974724745,25.44942949146685
1888,36.54601835416834,25.44942949146685
1889,36.546021395234334,25.44942949146685
1890,36.54601775263906,25.44942949146685
1891,36.546020736750144,25.44942949146685
1892,36.546017072859804,25.44942949146685
1893,36.54602000473702,25.44942949146685
1894,36.54601631994307,25.44942949146685
1895,36.546019204038416,25.44942949146685
1896,36.54601549841021,25.44942949146685
1897,36.54601833891914,25.44942949146685
1898,36.546014612230934,25.44942949146685
1899,36.54601741310418,25.44942949146685
1900,36.54601366485907,25.44942949146685
1901,36.5460164298138,25.44942949146685
1902,36.54601265926504,25.44942949146685
1903,36.54601539179521,25.44942949146685
1904,36.54601159796493,25.44942949146685
1905,36.54601430135089,25.44942949146685
1906,36.54601048304679,25.44942949146685
1907,36.54601316036386,25.44942949146685
1908,36.546009316193874,25.44942949146685
1909,36.546011970320066,25.44942949146685
1910,36.54600809870528,25.44942949146685
1911,36.546010732328085,25.44942949146685
1912,36.546006831514234,25.44942949146685
1913,36.54600944713645,25.44942949146685
1914,36.54600551520408,25.44942949146685
1915,36.54600811514867,25.44942949146685
1916,36.54600415002234,25.44942949146685
1917,36.54600673643636,25.44942949146685
1918,36.54600273589282,25.44942949146685
1919,36.546005310750516,25.44942949146685
1920,36.54600127242637,25.44942949146685
1921,36.54600383753133,25.44942949146685
1922,36.54599975893019,25.44942949146685
1923,36.54600231591657,25.44942949146685
1924,36.545998194416,25.44942949146685
1925,36.546000744749094,25.44942949146685
1926,36.54599657760747,25.44942949146685
1927,36.545999122583474,25.44942949146685
1928,36.545994906947065,25.44942949146685
1929,36.54599744769213,25.44942949146685
1930,36.545993180602544,25.44942949146685
1931,36.54599571807127,25.44942949146685
1932,36.54599139647374,25.44942949146685
1933,36.54599393144715,25.44942949146685
1934,36.545989552199494,25.44942949146685
1935,36.54599208528271,25.44942949146685
1936,36.545987645165624,25.44942949146685
1937,36.54599017678525,25.44942949146685
1938,36.5459856725142,25.44942949146685
1939,36.54598820291567,25.44942949146685
1940,36.545983631154364,25.44942949146685
1941,36.54598616039949,25.44942949146685
1942,36.54598151777581,25.44942949146685
1943,36.545984045740724,25.44942949146685
1944,36.545979328864995,25.44942949146685
1945,36.545981855238786,25.44942949146685
1946,36.54597706072505,25.44942949146685
1947,36.54597958500953,25.44942949146685
1948,36.54597470950015,25.44942949146685
1949,36.545977231010895,25.44942949146685
1950,36.54597227120509,25.44942949146685
1951,36.54597478907452,25.44942949146685
1952,36.545969741760814,25.44942949146685
1953,36.545972254943706,25.44942949146685
1954,36.54596711703739,25.44942949146685
1955,36.54596962431914,25.44942949146685
1956,36.54596439290462,25.44942949146685
1957,36.54596689291339,25.44942949146685
1958,36.5459615652922,25.44942949146685
1959,36.5459640565152,25.44942949146685
1960,36.54595863025968,25.44942949146685
1961,36.5459611110646,25.44942949146685
1962,36.54595558407812,25.44942949146685
1963,36.545958052740374,25.44942949146685
1964,36.54595242332358,25.44942949146685
1965,36.5459548780602,25.44942949146685
1966,36.545949144983915,25.44942949146685
1967,36.5459515839951,25.44942949146685
1968,36.54594574657953,25.44942949146685
1969,36.54594816809822,25.44942949146685
1970,36.54594222629807,25.44942949146685
1971,36.54594462864883,25.44942949146685
1972,36.54593858314377,25.44942949146685
1973,36.54594096481115,25.44942949146685
1974,36.54593481710073,25.44942949146685
1975,36.545937176807634,25.44942949146685
1976,36.54593092930919,25.44942949146685
1977,36.54593326610559,25.44942949146685
1978,36.54592692225322,25.44942949146685
1979,36.545929235614814,25.44942949146685
1980,36.545922799957445,25.44942949146685
1981,36.545925089893785,25.44942949146685
1982,36.54591856818888,25.44942949146685
1983,36.54592083535987,25.44942949146685
1984,36.54591423465989,25.44942949146685
1985,36.54591648049879,25.44942949146685
1986,36.54590980922606,25.44942949146685
1987,36.545912036066575,25.44942949146685
1988,36.545905304072,25.44942949146685
1989,36.54590751527635,25.44942949146685
1990,36.5459007338771,25.44942949146685
1991,36.545902933960825,25.44942949146685
1992,36.545896115951486,25.44942949146685
1993,36.545898310700295,25.44942949146685
1994,36.54589147033233,25.44942949146685
1995,36.545893666904895,25.44942949146685
1996,36.54588681982869,25.44942949146685
1997,36.545889026839724,25.44942949146685
1998,36.54588219000467,25.44942949146685
1999,36.54588441758074,25.44942949146685
2000,36.54587760908937,25.44942949146685


==> convergence_data/bee_queen_0.7.dat <==
iter,minmax,downstairs
1,37.06577577948587,36.65342017765319
2,37.305531479226325,36.65342017765319
3,37.57522829973033,36.65342017765319
4,37.73069541455708,36.65342017765319
5,37.80376023251492,36.65342017765319
6,37.80937168903416,36.65342017765319
7,37.80461459897122,36.00123388455032
8,37.80431477016164,36.00123388455032
9,37.80440858796652,36.00123388455032
10,37.804480364833395,36.00123388455032
11,37.80453242317042,36.00123388455032
12,37.804569057266434,36.00123388455032
13,37.80459535978572,36.00123388455032
14,37.804613930638965,36.00123388455032
15,37.80462728632402,36.00123388455032
16,37.80463732386389,36.00123388455032
17,37.80464377997998,36.00123388455032
18,37.80464862090395,36.00123388455032
19,37.80465215414284,36.00123388455032
20,37.80465468164202,36.00123388455032
21,37.80465645615118,36.00123388455032
22,37.804657726833234,36.00123388455032
23,37.80465863345553,36.00123388455032
24,37.804659366143845,36.00123388455032
25,37.80465980926008,36.00123388455032
26,37.80466013769008,36.00123388455032
27,37.80466037202725,36.00123388455032
28,37.8046610593752,36.00123388455032
29,37.80466110688808,36.00123388455032
30,37.80466112356081,36.00123388455032
31,37.804661258507494,36.00123388455032
32,37.80466071341297,36.00123388455032
33,37.8046608667876,36.00123388455032
34,37.80466089212888,36.00123388455032
35,37.804660906700086,36.00123388455032
36,37.80466091669713,36.00123388455032
37,37.80466092359032,36.00123388455032
38,37.804660928310774,36.00123388455032
39,37.80466093151316,36.00123388455032
40,37.80466093520851,36.00123388455032
41,37.80466093879328,36.00123388455032
42,37.80466094121592,36.00123388455032
43,37.804660943020366,36.00123388455032
44,,36.00123388455032
45,,36.00123388455032
46,,36.00123388455032
47,,36.00123388455032
48,,36.00123388455032
49,,36.00123388455032
50,,36.00123388455032
51,,36.00123388455032
52,,36.00123388455032
53,,36.00123388455032
54,,36.00123388455032
55,,36.00123388455032
56,,36.00123388455032
57,,36.00123388455032
58,,36.00123388455032
59,,36.00123388455032
60,,36.00123388455032
61,,36.00123388455032
62,,36.00123388455032
63,,36.00123388455032
64,,36.00123388455032
65,,36.00123388455032
66,,36.00123388455032
67,,36.00123388455032
68,,36.00123388455032
69,,36.00123388455032
70,,36.00123388455032
71,,36.00123388455032
72,,36.00123388455032
73,,36.00123388455032
74,,36.00123388455032
75,,36.00123388455032
76,,36.00123388455032
77,,36.00123388455032
78,,36.00123388455032
79,,36.00123388455032
80,,36.00123388455032
81,,36.00123388455032
82,,36.00123388455032
83,,36.00123388455032
84,,36.00123388455032
85,,36.00123388455032
86,,36.00123388455032
87,,36.00123388455032
88,,36.00123388455032
89,,36.00123388455032
90,,36.00123388455032
91,,36.00123388455032
92,,36.00123388455032
93,,36.00123388455032
94,,36.00123388455032
95,,36.00123388455032
96,,36.00123388455032
97,,36.00123388455032
98,,36.00123388455032
99,,36.00123388455032
100,,36.00123388455032
101,,36.00123388455032
102,,36.00123388455032
103,,36.00123388455032
104,,36.00123388455032
105,,36.00123388455032
106,,36.00123388455032
107,,36.00123388455032
108,,36.00123388455032
109,,36.00123388455032
110,,36.00123388455032
111,,36.00123388455032
112,,36.00123388455032
113,,36.00123388455032
114,,36.00123388455032
115,,36.00123388455032
116,,36.00123388455032
117,,36.00123388455032
118,,36.00123388455032
119,,36.00123388455032
120,,36.00123388455032
121,,36.00123388455032
122,,36.00123388455032
123,,36.00123388455032
124,,36.00123388455032
125,,36.00123388455032
126,,36.00123388455032
127,,36.00123388455032
128,,36.00123388455032
129,,36.00123388455032
130,,36.00123388455032
131,,36.00123388455032
132,,36.00123388455032
133,,36.00123388455032
134,,36.00123388455032
135,,36.00123388455032
136,,36.00123388455032
137,,36.00123388455032
138,,36.00123388455032
139,,36.00123388455032
140,,36.00123388455032
141,,36.00123388455032
142,,36.00123388455032
143,,36.00123388455032
144,,36.00123388455032
145,,36.00123388455032
146,,36.00123388455032
147,,36.00123388455032
148,,36.00123388455032
149,,36.00123388455032
150,,36.00123388455032
151,,36.00123388455032
152,,36.00123388455032
153,,36.00123388455032
154,,36.00123388455032
155,,36.00123388455032
156,,36.00123388455032
157,,36.00123388455032
158,,36.00123388455032
159,,36.00123388455032
160,,36.00123388455032
161,,36.00123388455032
162,,36.00123388455032
163,,36.00123388455032
164,,36.00123388455032
165,,36.00123388455032
166,,36.00123388455032
167,,36.00123388455032
168,,36.00123388455032
169,,36.00123388455032
170,,36.00123388455032
171,,36.00123388455032
172,,36.00123388455032
173,,36.00123388455032
174,,36.00123388455032
175,,36.00123388455032
176,,36.00123388455032
177,,36.00123388455032
178,,36.00123388455032
179,,36.00123388455032
180,,36.00123388455032
181,,36.00123388455032
182,,36.00123388455032
183,,36.00123388455032
184,,36.00123388455032
185,,36.00123388455032
186,,36.00123388455032
187,,36.00123388455032
188,,36.00123388455032
189,,36.00123388455032
190,,36.00123388455032
191,,36.00123388455032
192,,36.00123388455032
193,,36.00123388455032
194,,36.00123388455032
195,,36.00123388455032
196,,36.00123388455032
197,,36.00123388455032
198,,36.00123388455032
199,,36.00123388455032
200,,36.00123388455032
201,,36.00123388455032
202,,36.00123388455032
203,,36.00123388455032
204,,36.00123388455032
205,,36.00123388455032
206,,36.00123388455032
207,,36.00123388455032
208,,36.00123388455032
209,,36.00123388455032
210,,36.00123388455032
211,,36.00123388455032
212,,36.00123388455032
213,,36.00123388455032
214,,36.00123388455032
215,,36.00123388455032
216,,36.00123388455032
217,,36.00123388455032
218,,36.00123388455032
219,,36.00123388455032
220,,36.00123388455032
221,,36.00123388455032
222,,36.00123388455032
223,,36.00123388455032
224,,36.00123388455032
225,,36.00123388455032
226,,36.00123388455032
227,,36.00123388455032
228,,36.00123388455032
229,,35.47014039465281
230,,35.47014039465281
231,,35.47014039465281
232,,35.16805064582306
233,,35.16805064582306
234,,35.16805064582306
235,,35.16805064582306
236,,35.16805064582306
237,,35.16805064582306
238,,35.16805064582306
239,,35.16805064582306
240,,35.16805064582306
241,,35.16805064582306
242,,35.16805064582306
243,,35.16805064582306
244,,35.16805064582306
245,,35.16805064582306
246,,35.16805064582306
247,,35.16805064582306
248,,35.16805064582306
249,,35.16805064582306
250,,35.16805064582306
251,,35.16805064582306
252,,35.16805064582306
253,,35.16805064582306
254,,35.16805064582306
255,,35.16805064582306
256,,35.16805064582306
257,,35.16805064582306
258,,35.16805064582306
259,,35.16805064582306
260,,35.16805064582306
261,,35.16805064582306
262,,35.16805064582306
263,,35.16805064582306
264,,35.16805064582306
265,,35.16805064582306
266,,35.16805064582306
267,,35.16805064582306
268,,35.16805064582306
269,,35.16805064582306
270,,35.16805064582306
271,,35.16805064582306
272,,35.16805064582306
273,,35.16805064582306
274,,35.16805064582306
275,,35.16805064582306
276,,34.7375656468876
277,,34.46867393393064
278,,34.297139051063816
279,,34.187501453241275
280,,34.1180986164565
281,,34.075060162364096
282,,34.04919136088806
283,,34.03428768646002
284,,34.02617616845647
285,,34.02210983497594
286,,34.020338024546184
287,,34.019787998015055
288,,34.019787998015055
289,,34.019787998015055
290,,34.019787998015055
291,,34.019787998015055
292,,34.019787998015055
293,,34.019787998015055
294,,34.019787998015055
295,,34.019787998015055
296,,34.019787998015055
297,,34.019787998015055
298,,34.019787998015055
299,,34.019787998015055
300,,34.019787998015055
301,,34.019787998015055
302,,34.019787998015055
303,,34.019787998015055
304,,34.019787998015055
305,,34.019787998015055
306,,34.019787998015055
307,,34.019787998015055
308,,34.019787998015055
309,,34.019787998015055
310,,33.74647287461507
311,,33.68302512841477
312,,33.68302512841477
313,,33.68302512841477
314,,33.68302512841477
315,,33.68302512841477
316,,33.68302512841477
317,,33.68302512841477
318,,33.68302512841477
319,,33.68302512841477
320,,33.68302512841477
321,,33.68302512841477
322,,33.68302512841477
323,,33.68302512841477
324,,33.68302512841477
325,,33.68302512841477
326,,33.68302512841477
327,,33.68302512841477
328,,33.68302512841477
329,,33.68302512841477
330,,33.68302512841477
331,,33.68302512841477
332,,33.68302512841477
333,,33.68302512841477
334,,33.68302512841477
335,,33.68302512841477
336,,33.68302512841477
337,,33.68302512841477
338,,33.68302512841477
339,,33.68302512841477
340,,33.68302512841477
341,,33.68302512841477
342,,33.68302512841477
343,,33.68302512841477
344,,33.68302512841477
345,,33.68302512841477
346,,33.68302512841477
347,,33.68302512841477
348,,33.68302512841477
349,,33.68302512841477
350,,33.68302512841477
351,,33.68302512841477
352,,33.68302512841477
353,,33.68302512841477
354,,33.68302512841477
355,,33.68302512841477
356,,33.68302512841477
357,,33.68302512841477
358,,33.68302512841477
359,,33.68302512841477
360,,33.68302512841477
361,,33.68302512841477
362,,33.68302512841477
363,,33.68302512841477
364,,33.68302512841477
365,,33.68302512841477
366,,33.68302512841477
367,,33.68302512841477
368,,33.68302512841477
369,,33.68302512841477
370,,33.68302512841477
371,,33.68302512841477
372,,33.68302512841477
373,,33.68302512841477
374,,33.68302512841477
375,,33.68302512841477
376,,33.68302512841477
377,,33.68302512841477
378,,33.68302512841477
379,,33.68302512841477
380,,33.68302512841477
381,,33.68302512841477
382,,33.68302512841477
383,,33.68302512841477
384,,33.68302512841477
385,,33.68302512841477
386,,33.68302512841477
387,,33.68302512841477
388,,33.68302512841477
389,,33.68302512841477
390,,33.68302512841477
391,,33.68302512841477
392,,33.68302512841477
393,,33.68302512841477
394,,33.68302512841477
395,,33.68302512841477
396,,33.68302512841477
397,,33.68302512841477
398,,33.68302512841477
399,,33.68302512841477
400,,33.68302512841477
401,,33.68302512841477
402,,33.68302512841477
403,,33.68302512841477
404,,33.68302512841477
405,,33.68302512841477
406,,33.68302512841477
407,,33.68302512841477
408,,33.68302512841477
409,,33.68302512841477
410,,33.68302512841477
411,,33.68302512841477
412,,33.68302512841477
413,,33.68302512841477
414,,33.68302512841477
415,,33.68302512841477
416,,33.68302512841477
417,,33.68302512841477
418,,33.68302512841477
419,,33.68302512841477
420,,33.68302512841477
421,,33.68302512841477
422,,33.68302512841477
423,,33.68302512841477
424,,33.68302512841477
425,,33.68302512841477
426,,33.68302512841477
427,,33.68302512841477
428,,33.68302512841477
429,,33.68302512841477
430,,33.68302512841477
431,,33.68302512841477
432,,33.68302512841477
433,,33.68302512841477
434,,33.68302512841477
435,,33.68302512841477
436,,33.68302512841477
437,,33.68302512841477
438,,33.68302512841477
439,,33.68302512841477
440,,33.68302512841477
441,,33.68302512841477
442,,33.68302512841477
443,,33.68302512841477
444,,33.68302512841477
445,,33.68302512841477
446,,33.68302512841477
447,,33.68302512841477
448,,33.68302512841477
449,,33.68302512841477
450,,33.68302512841477
451,,33.68302512841477
452,,33.68302512841477
453,,33.68302512841477
454,,33.68302512841477
455,,33.68302512841477
456,,33.68302512841477
457,,33.68302512841477
458,,33.68302512841477
459,,33.68302512841477
460,,33.68302512841477
461,,33.68302512841477
462,,33.68302512841477
463,,33.68302512841477
464,,33.68302512841477
465,,33.68302512841477
466,,33.68302512841477
467,,33.68302512841477
468,,33.68302512841477
469,,33.68302512841477
470,,33.68302512841477
471,,33.68302512841477
472,,33.68302512841477
473,,33.68302512841477
474,,33.68302512841477
475,,33.68302512841477
476,,33.68302512841477
477,,33.68302512841477
478,,33.68302512841477
479,,33.68302512841477
480,,33.68302512841477
481,,33.68302512841477
482,,33.68302512841477
483,,33.68302512841477
484,,33.68302512841477
485,,33.68302512841477
486,,33.68302512841477
487,,33.68302512841477
488,,33.68302512841477
489,,33.68302512841477
490,,33.68302512841477
491,,33.68302512841477
492,,33.68302512841477
493,,33.68302512841477
494,,33.68302512841477
495,,33.68302512841477
496,,33.68302512841477
497,,33.68302512841477
498,,33.68302512841477
499,,33.68302512841477
500,,33.68302512841477
501,,33.68302512841477
502,,33.68302512841477
503,,33.68302512841477
504,,33.68302512841477
505,,33.68302512841477
506,,33.68302512841477
507,,33.68302512841477
508,,33.68302512841477
509,,33.68302512841477
510,,33.68302512841477
511,,33.68302512841477
512,,33.68302512841477
513,,33.68302512841477
514,,33.68302512841477
515,,33.68302512841477
516,,33.68302512841477
517,,33.68302512841477
518,,33.68302512841477
519,,33.68302512841477
520,,33.68302512841477
521,,33.68302512841477
522,,33.68302512841477
523,,33.68302512841477
524,,33.68302512841477
525,,33.68302512841477
526,,33.68302512841477
527,,33.68302512841477
528,,33.68302512841477
529,,33.68302512841477
530,,33.68302512841477
531,,33.68302512841477
532,,33.68302512841477
533,,33.68302512841477
534,,33.68302512841477
535,,33.68302512841477
536,,33.68302512841477
537,,33.68302512841477
538,,33.68302512841477
539,,33.68302512841477
540,,33.68302512841477
541,,33.68302512841477
542,,33.68302512841477
543,,33.68302512841477
544,,33.68302512841477
545,,33.68302512841477
546,,33.68302512841477
547,,33.68302512841477
548,,33.68302512841477
549,,33.68302512841477
550,,33.68302512841477
551,,33.68302512841477
552,,33.68302512841477
553,,33.68302512841477
554,,33.68302512841477
555,,33.68302512841477
556,,33.68302512841477
557,,33.68302512841477
558,,33.68302512841477
559,,33.68302512841477
560,,33.68302512841477
561,,33.68302512841477
562,,33.68302512841477
563,,33.68302512841477
564,,33.68302512841477
565,,33.68302512841477
566,,33.68302512841477
567,,33.68302512841477
568,,33.68302512841477
569,,33.68302512841477
570,,33.68302512841477
571,,33.68302512841477
572,,33.68302512841477
573,,33.68302512841477
574,,33.68302512841477
575,,33.68302512841477
576,,33.68302512841477
577,,33.68302512841477
578,,33.68302512841477
579,,33.68302512841477
580,,33.68302512841477
581,,33.68302512841477
582,,33.68302512841477
583,,33.68302512841477
584,,33.68302512841477
585,,33.68302512841477
586,,33.68302512841477
587,,33.68302512841477
588,,33.68302512841477
589,,33.68302512841477
590,,33.68302512841477
591,,33.68302512841477
592,,33.68302512841477
593,,33.68302512841477
594,,33.68302512841477
595,,33.68302512841477
596,,33.68302512841477
597,,33.68302512841477
598,,33.68302512841477
599,,33.68302512841477
600,,33.68302512841477
601,,33.68302512841477
602,,33.68302512841477
603,,33.68302512841477
604,,33.68302512841477
605,,33.68302512841477
606,,33.68302512841477
607,,33.68302512841477
608,,33.68302512841477
609,,33.68302512841477
610,,33.68302512841477
611,,33.68302512841477
612,,33.68302512841477
613,,33.68302512841477
614,,33.68302512841477
615,,33.68302512841477
616,,33.68302512841477
617,,33.68302512841477
618,,33.68302512841477
619,,33.68302512841477
620,,33.68302512841477
621,,33.68302512841477
622,,33.68302512841477
623,,33.68302512841477
624,,33.68302512841477
625,,33.68302512841477
626,,33.68302512841477
627,,33.68302512841477
628,,33.68302512841477
629,,33.68302512841477
630,,33.68302512841477
631,,33.68302512841477
632,,33.68302512841477
633,,33.68302512841477
634,,33.68302512841477
635,,33.68302512841477
636,,33.68302512841477
637,,33.68302512841477
638,,33.68302512841477
639,,33.68302512841477
640,,33.68302512841477
641,,33.68302512841477
642,,33.68302512841477
643,,33.68302512841477
644,,33.68302512841477
645,,33.68302512841477
646,,33.68302512841477
647,,33.68302512841477
648,,33.68302512841477
649,,33.68302512841477
650,,33.68302512841477
651,,33.68302512841477
652,,33.68302512841477
653,,33.68302512841477
654,,33.68302512841477
655,,33.68302512841477
656,,33.68302512841477
657,,33.68302512841477
658,,33.68302512841477
659,,33.68302512841477
660,,33.68302512841477
661,,33.68302512841477
662,,33.68302512841477
663,,33.68302512841477
664,,33.68302512841477
665,,33.68302512841477
666,,33.68302512841477
667,,33.68302512841477
668,,33.68302512841477
669,,33.68302512841477
670,,33.68302512841477
671,,33.68302512841477
672,,33.68302512841477
673,,33.68302512841477
674,,33.68302512841477
675,,33.68302512841477
676,,33.68302512841477
677,,33.68302512841477
678,,33.68302512841477
679,,33.68302512841477
680,,33.68302512841477
681,,33.68302512841477
682,,33.68302512841477
683,,33.68302512841477
684,,33.68302512841477
685,,33.68302512841477
686,,33.68302512841477
687,,27.834784441592365
688,,27.24439763232195
689,,27.130750715568126
690,,27.117812969405865
691,,27.117812969405865
692,,27.117812969405865
693,,27.117812969405865
694,,27.117812969405865
695,,27.117812969405865
696,,27.117812969405865
697,,27.117812969405865
698,,27.117812969405865
699,,27.117812969405865
700,,27.117812969405865
701,,27.117812969405865
702,,27.117812969405865
703,,27.117812969405865
704,,27.117812969405865
705,,27.117812969405865
706,,27.117812969405865
707,,27.117812969405865
708,,27.117812969405865
709,,27.117812969405865
710,,27.117812969405865
711,,27.117812969405865
712,,27.117812969405865
713,,27.117812969405865
714,,27.117812969405865
715,,27.117812969405865
716,,27.117812969405865
717,,27.117812969405865
718,,27.117812969405865
719,,27.117812969405865
720,,27.117812969405865
721,,27.117812969405865
722,,27.117812969405865
723,,27.117812969405865
724,,27.117812969405865
725,,27.117812969405865
726,,27.117812969405865
727,,27.117812969405865
728,,27.117812969405865
729,,27.117812969405865
730,,27.117812969405865
731,,27.117812969405865
732,,27.117812969405865
733,,27.117812969405865
734,,27.117812969405865
735,,27.117812969405865
736,,27.117812969405865
737,,27.117812969405865
738,,27.117812969405865
739,,27.117812969405865
740,,27.117812969405865
741,,27.117812969405865
742,,27.117812969405865
743,,27.117812969405865
744,,27.117812969405865
745,,27.117812969405865
746,,27.117812969405865
747,,27.117812969405865
748,,27.117812969405865
749,,27.117812969405865
750,,27.117812969405865
751,,27.117812969405865
752,,27.117812969405865
753,,27.117812969405865
754,,27.117812969405865
755,,27.117812969405865
756,,27.117812969405865
757,,27.117812969405865
758,,27.117812969405865
759,,27.117812969405865
760,,27.117812969405865
761,,27.117812969405865
762,,27.117812969405865
763,,27.117812969405865
764,,27.117812969405865
765,,27.117812969405865
766,,27.117812969405865
767,,27.117812969405865
768,,27.117812969405865
769,,27.117812969405865
770,,27.117812969405865
771,,27.117812969405865
772,,27.117812969405865
773,,27.117812969405865
774,,27.117812969405865
775,,27.117812969405865
776,,27.117812969405865
777,,27.117812969405865
778,,27.117812969405865
779,,27.117812969405865
780,,27.117812969405865
781,,27.117812969405865
782,,27.117812969405865
783,,27.117812969405865
784,,27.117812969405865
785,,27.117812969405865
786,,27.117812969405865
787,,27.117812969405865
788,,27.117812969405865
789,,27.117812969405865
790,,27.117812969405865
791,,27.117812969405865
792,,27.117812969405865
793,,27.117812969405865
794,,27.117812969405865
795,,27.117812969405865
796,,27.117812969405865
797,,27.117812969405865
798,,27.117812969405865
799,,27.117812969405865
800,,27.117812969405865
801,,27.117812969405865
802,,27.117812969405865
803,,27.117812969405865
804,,27.117812969405865
805,,27.117812969405865
806,,27.117812969405865
807,,27.117812969405865
808,,27.117812969405865
809,,27.117812969405865
810,,27.117812969405865
811,,27.117812969405865
812,,27.117812969405865
813,,27.117812969405865
814,,27.117812969405865
815,,27.117812969405865
816,,27.117812969405865
817,,27.117812969405865
818,,27.117812969405865
819,,27.117812969405865
820,,27.117812969405865
821,,27.117812969405865
822,,27.117812969405865
823,,27.117812969405865
824,,27.117812969405865
825,,27.117812969405865
826,,27.117812969405865
827,,27.117812969405865
828,,27.117812969405865
829,,27.117812969405865
830,,27.117812969405865
831,,27.117812969405865
832,,27.117812969405865
833,,27.117812969405865
834,,27.117812969405865
835,,27.117812969405865
836,,27.117812969405865
837,,27.117812969405865
838,,27.117812969405865
839,,27.117812969405865
840,,27.117812969405865
841,,27.117812969405865
842,,27.117812969405865
843,,27.117812969405865
844,,27.117812969405865
845,,27.117812969405865
846,,27.117812969405865
847,,27.117812969405865
848,,27.117812969405865
849,,27.117812969405865
850,,27.117812969405865
851,,27.117812969405865
852,,27.117812969405865
853,,27.117812969405865
854,,27.117812969405865
855,,27.117812969405865
856,,27.117812969405865
857,,27.117812969405865
858,,27.117812969405865
859,,27.117812969405865
860,,27.117812969405865
861,,27.117812969405865
862,,27.117812969405865
863,,27.117812969405865
864,,27.117812969405865
865,,27.117812969405865
866,,27.117812969405865
867,,27.117812969405865
868,,27.117812969405865
869,,27.117812969405865
870,,27.117812969405865
871,,27.117812969405865
872,,27.117812969405865
873,,27.117812969405865
874,,27.117812969405865
875,,27.117812969405865
876,,27.117812969405865
877,,27.117812969405865
878,,27.117812969405865
879,,27.117812969405865
880,,27.117812969405865
881,,27.117812969405865
882,,27.117812969405865
883,,27.117812969405865
884,,27.117812969405865
885,,27.117812969405865
886,,27.117812969405865
887,,27.117812969405865
888,,27.117812969405865
889,,27.117812969405865
890,,27.117812969405865
891,,27.117812969405865
892,,27.117812969405865
893,,27.117812969405865
894,,27.117812969405865
895,,27.117812969405865
896,,27.117812969405865
897,,27.117812969405865
898,,27.117812969405865
899,,27.117812969405865
900,,27.117812969405865
901,,27.117812969405865
902,,27.117812969405865
903,,27.117812969405865
904,,27.117812969405865
905,,27.117812969405865
906,,27.117812969405865
907,,27.117812969405865
908,,27.117812969405865
909,,27.117812969405865
910,,27.117812969405865
911,,27.117812969405865
912,,27.117812969405865
913,,27.117812969405865
914,,27.117812969405865
915,,27.117812969405865
916,,27.117812969405865
917,,27.117812969405865
918,,27.117812969405865
919,,27.117812969405865
920,,27.117812969405865
921,,27.117812969405865
922,,27.117812969405865
923,,27.117812969405865
924,,27.117812969405865
925,,27.117812969405865
926,,27.117812969405865
927,,27.117812969405865
928,,27.117812969405865
929,,27.117812969405865
930,,27.117812969405865
931,,27.117812969405865
932,,27.117812969405865
933,,27.117812969405865
934,,27.117812969405865
935,,27.117812969405865
936,,27.117812969405865
937,,27.117812969405865
938,,27.117812969405865
939,,27.117812969405865
940,,27.117812969405865
941,,27.117812969405865
942,,27.117812969405865
943,,27.117812969405865
944,,27.117812969405865
945,,27.117812969405865
946,,27.117812969405865
947,,27.117812969405865
948,,27.117812969405865
949,,27.117812969405865
950,,27.117812969405865
951,,27.117812969405865
952,,27.117812969405865
953,,27.117812969405865
954,,27.117812969405865
955,,27.117812969405865
956,,27.117812969405865
957,,27.117812969405865
958,,27.117812969405865
959,,27.117812969405865
960,,27.117812969405865
961,,27.117812969405865
962,,27.117812969405865
963,,27.117812969405865
964,,27.117812969405865
965,,27.117812969405865
966,,27.117812969405865
967,,27.117812969405865
968,,27.117812969405865
969,,27.117812969405865
970,,27.117812969405865
971,,27.117812969405865
972,,27.117812969405865
973,,27.117812969405865
974,,27.117812969405865
975,,27.117812969405865
976,,27.117812969405865
977,,27.117812969405865
978,,27.117812969405865
979,,27.117812969405865
980,,27.117812969405865
981,,27.117812969405865
982,,27.117812969405865
983,,27.117812969405865
984,,27.117812969405865
985,,27.117812969405865
986,,27.117812969405865
987,,27.117812969405865
988,,27.117812969405865
989,,27.117812969405865
990,,27.117812969405865
991,,27.117812969405865
992,,27.117812969405865
993,,27.117812969405865
994,,27.117812969405865
995,,27.117812969405865
996,,27.117812969405865
997,,27.117812969405865
998,,27.117812969405865
999,,27.117812969405865
1000,,27.117812969405865
1001,,27.117812969405865
1002,,27.117812969405865
1003,,27.117812969405865
1004,,27.117812969405865
1005,,27.117812969405865
1006,,27.117812969405865
1007,,27.117812969405865
1008,,27.117812969405865
1009,,27.117812969405865
1010,,27.117812969405865
1011,,27.117812969405865
1012,,27.117812969405865
1013,,27.117812969405865
1014,,27.117812969405865
1015,,27.117812969405865
1016,,27.117812969405865
1017,,27.117812969405865
1018,,27.117812969405865
1019,,27.117812969405865
1020,,27.117812969405865
1021,,27.117812969405865
1022,,27.117812969405865
1023,,27.117812969405865
1024,,27.117812969405865
1025,,27.117812969405865
1026,,27.117812969405865
1027,,27.117812969405865
1028,,27.117812969405865
1029,,27.117812969405865
1030,,27.117812969405865
1031,,27.117812969405865
1032,,27.117812969405865
1033,,27.117812969405865
1034,,27.117812969405865
1035,,27.117812969405865
1036,,27.117812969405865
1037,,27.117812969405865
1038,,27.117812969405865
1039,,27.117812969405865
1040,,27.117812969405865
1041,,27.117812969405865
1042,,27.117812969405865
1043,,27.117812969405865
1044,,27.117812969405865
1045,,27.117812969405865
1046,,27.117812969405865
1047,,27.117812969405865
1048,,27.117812969405865
1049,,27.117812969405865
1050,,27.117812969405865
1051,,27.117812969405865
1052,,27.117812969405865
1053,,27.117812969405865
1054,,27.117812969405865
1055,,27.117812969405865
1056,,27.117812969405865
1057,,27.117812969405865
1058,,27.117812969405865
1059,,27.117812969405865
1060,,27.117812969405865
1061,,27.117812969405865
1062,,27.117812969405865
1063,,27.117812969405865
1064,,27.117812969405865
1065,,27.117812969405865
1066,,27.117812969405865
1067,,27.117812969405865
1068,,27.117812969405865
1069,,27.117812969405865
1070,,27.117812969405865
1071,,27.117812969405865
1072,,27.117812969405865
1073,,27.117812969405865
1074,,27.117812969405865
1075,,27.117812969405865
1076,,27.117812969405865
1077,,27.117812969405865
1078,,27.117812969405865
1079,,27.117812969405865
1080,,27.117812969405865
1081,,27.117812969405865
1082,,27.117812969405865
1083,,27.117812969405865
1084,,27.117812969405865
1085,,27.117812969405865
1086,,27.117812969405865
1087,,27.117812969405865
1088,,27.117812969405865
1089,,27.117812969405865
1090,,27.117812969405865
1091,,27.117812969405865
1092,,27.117812969405865
1093,,27.117812969405865
1094,,27.117812969405865
1095,,27.117812969405865
1096,,27.117812969405865
1097,,27.117812969405865
1098,,27.117812969405865
1099,,27.117812969405865
1100,,27.117812969405865
1101,,27.117812969405865
1102,,27.117812969405865
1103,,27.117812969405865
1104,,27.117812969405865
1105,,27.117812969405865
1106,,27.117812969405865
1107,,27.117812969405865
1108,,27.117812969405865
1109,,27.117812969405865
1110,,27.117812969405865
1111,,27.117812969405865
1112,,27.117812969405865
1113,,27.117812969405865
1114,,27.117812969405865
1115,,27.117812969405865
1116,,27.117812969405865
1117,,27.117812969405865
1118,,27.117812969405865
1119,,27.117812969405865
1120,,27.117812969405865
1121,,27.117812969405865
1122,,27.117812969405865
1123,,27.117812969405865
1124,,27.117812969405865
1125,,27.117812969405865
1126,,27.117812969405865
1127,,27.117812969405865
1128,,27.117812969405865
1129,,27.117812969405865
1130,,27.117812969405865
1131,,27.117812969405865
1132,,27.117812969405865
1133,,27.117812969405865
1134,,27.117812969405865
1135,,27.117812969405865
1136,,27.117812969405865
1137,,27.117812969405865
1138,,27.117812969405865
1139,,27.117812969405865
1140,,27.117812969405865
1141,,27.117812969405865
1142,,27.117812969405865
1143,,27.117812969405865
1144,,27.117812969405865
1145,,27.117812969405865
1146,,27.117812969405865
1147,,27.117812969405865
1148,,27.117812969405865
1149,,27.117812969405865
1150,,27.117812969405865
1151,,27.117812969405865
1152,,27.117812969405865
1153,,27.117812969405865
1154,,27.117812969405865
1155,,27.117812969405865
1156,,27.117812969405865
1157,,27.117812969405865
1158,,27.117812969405865
1159,,27.117812969405865
1160,,27.117812969405865
1161,,27.117812969405865
1162,,27.117812969405865
1163,,27.117812969405865
1164,,27.117812969405865
1165,,27.117812969405865
1166,,27.117812969405865
1167,,27.117812969405865
1168,,27.117812969405865
1169,,27.117812969405865
1170,,27.117812969405865
1171,,27.117812969405865
1172,,27.117812969405865
1173,,27.117812969405865
1174,,27.117812969405865
1175,,27.117812969405865
1176,,27.117812969405865
1177,,27.117812969405865
1178,,27.117812969405865
1179,,27.117812969405865
1180,,27.117812969405865
1181,,27.117812969405865
1182,,27.117812969405865
1183,,27.117812969405865
1184,,27.117812969405865
1185,,27.117812969405865
1186,,27.117812969405865
1187,,27.117812969405865
1188,,27.117812969405865
1189,,27.117812969405865
1190,,27.117812969405865
1191,,27.117812969405865
1192,,27.117812969405865
1193,,27.117812969405865
1194,,27.117812969405865
1195,,27.117812969405865
1196,,27.117812969405865
1197,,27.117812969405865
1198,,27.117812969405865
1199,,27.117812969405865
1200,,27.117812969405865
1201,,27.117812969405865
1202,,27.117812969405865
1203,,27.117812969405865
1204,,27.117812969405865
1205,,27.117812969405865
1206,,27.117812969405865
1207,,27.117812969405865
1208,,27.117812969405865
1209,,27.117812969405865
1210,,27.117812969405865
1211,,27.117812969405865
1212,,27.117812969405865
1213,,27.117812969405865
1214,,27.117812969405865
1215,,27.117812969405865
1216,,27.117812969405865
1217,,27.117812969405865
1218,,27.117812969405865
1219,,27.117812969405865
1220,,27.117812969405865
1221,,27.117812969405865
1222,,27.117812969405865
1223,,27.117812969405865
1224,,27.117812969405865
1225,,27.117812969405865
1226,,27.117812969405865
1227,,27.117812969405865
1228,,27.117812969405865
1229,,27.117812969405865
1230,,27.117812969405865
1231,,27.117812969405865
1232,,27.117812969405865
1233,,27.117812969405865
1234,,27.117812969405865
1235,,27.117812969405865
1236,,27.117812969405865
1237,,27.117812969405865
1238,,27.117812969405865
1239,,27.117812969405865
1240,,27.117812969405865
1241,,27.117812969405865
1242,,27.117812969405865
1243,,27.117812969405865
1244,,27.117812969405865
1245,,27.117812969405865
1246,,27.117812969405865
1247,,27.117812969405865
1248,,27.117812969405865
1249,,27.117812969405865
1250,,27.117812969405865
1251,,27.117812969405865
1252,,27.117812969405865
1253,,27.117812969405865
1254,,27.117812969405865
1255,,27.117812969405865
1256,,27.117812969405865
1257,,27.117812969405865
1258,,27.117812969405865
1259,,27.117812969405865
1260,,27.117812969405865
1261,,27.117812969405865
1262,,27.117812969405865
1263,,27.117812969405865
1264,,27.117812969405865
1265,,27.117812969405865
1266,,27.117812969405865
1267,,27.117812969405865
1268,,27.117812969405865
1269,,27.117812969405865
1270,,27.117812969405865
1271,,27.117812969405865
1272,,27.117812969405865
1273,,27.117812969405865
1274,,27.117812969405865
1275,,27.117812969405865
1276,,27.117812969405865
1277,,27.117812969405865
1278,,27.117812969405865
1279,,27.117812969405865
1280,,27.117812969405865
1281,,27.117812969405865
1282,,27.117812969405865
1283,,27.117812969405865
1284,,27.117812969405865
1285,,27.117812969405865
1286,,27.117812969405865
1287,,27.117812969405865
1288,,27.117812969405865
1289,,27.117812969405865
1290,,27.117812969405865
1291,,27.117812969405865
1292,,27.117812969405865
1293,,27.117812969405865
1294,,27.117812969405865
1295,,27.117812969405865
1296,,27.117812969405865
1297,,27.117812969405865
1298,,27.117812969405865
1299,,27.117812969405865
1300,,27.117812969405865
1301,,27.117812969405865
1302,,27.117812969405865
1303,,27.117812969405865
1304,,27.117812969405865
1305,,27.117812969405865
1306,,27.117812969405865
1307,,27.117812969405865
1308,,27.117812969405865
1309,,27.117812969405865
1310,,27.117812969405865
1311,,27.117812969405865
1312,,27.117812969405865
1313,,27.117812969405865
1314,,27.117812969405865
1315,,27.117812969405865
1316,,27.117812969405865
1317,,27.117812969405865
1318,,27.117812969405865
1319,,27.117812969405865
1320,,27.117812969405865
1321,,27.117812969405865
1322,,27.117812969405865
1323,,27.117812969405865
1324,,27.117812969405865
1325,,27.117812969405865
1326,,27.117812969405865
1327,,27.117812969405865
1328,,27.117812969405865
1329,,27.117812969405865
1330,,27.117812969405865
1331,,27.117812969405865
1332,,27.117812969405865
1333,,27.117812969405865
1334,,27.117812969405865
1335,,27.117812969405865
1336,,27.117812969405865
1337,,27.117812969405865
1338,,27.117812969405865
1339,,27.117812969405865
1340,,27.117812969405865
1341,,27.117812969405865
1342,,27.117812969405865
1343,,27.117812969405865
1344,,27.117812969405865
1345,,27.117812969405865
1346,,27.117812969405865
1347,,27.117812969405865
1348,,27.117812969405865
1349,,27.117812969405865
1350,,27.117812969405865
1351,,27.117812969405865
1352,,27.117812969405865
1353,,27.117812969405865
1354,,27.117812969405865
1355,,27.117812969405865
1356,,27.117812969405865
1357,,27.117812969405865
1358,,27.117812969405865
1359,,27.117812969405865
1360,,27.117812969405865
1361,,27.117812969405865
1362,,27.117812969405865
1363,,27.117812969405865
1364,,27.117812969405865
1365,,27.117812969405865
1366,,27.117812969405865
1367,,27.117812969405865
1368,,27.117812969405865
1369,,27.117812969405865
1370,,27.117812969405865
1371,,27.117812969405865
1372,,27.117812969405865
1373,,27.117812969405865
1374,,27.117812969405865
1375,,27.117812969405865
1376,,27.117812969405865
1377,,27.117812969405865
1378,,27.117812969405865
1379,,27.117812969405865
1380,,27.117812969405865
1381,,27.117812969405865
1382,,27.117812969405865
1383,,27.117812969405865
1384,,27.117812969405865
1385,,27.117812969405865
1386,,27.117812969405865
1387,,27.117812969405865
1388,,27.117812969405865
1389,,27.117812969405865
1390,,27.117812969405865
1391,,27.117812969405865
1392,,27.117812969405865
1393,,27.117812969405865
1394,,27.117812969405865
1395,,27.117812969405865
1396,,27.117812969405865
1397,,27.117812969405865
1398,,27.117812969405865
1399,,27.117812969405865
1400,,27.117812969405865
1401,,27.117812969405865
1402,,27.117812969405865
1403,,27.117812969405865
1404,,27.117812969405865
1405,,27.117812969405865
1406,,27.117812969405865
1407,,27.117812969405865
1408,,27.117812969405865
1409,,27.117812969405865
1410,,27.117812969405865
1411,,27.117812969405865
1412,,27.117812969405865
1413,,27.117812969405865
1414,,27.117812969405865
1415,,27.117812969405865
1416,,27.117812969405865
1417,,27.117812969405865
1418,,27.117812969405865
1419,,27.117812969405865
1420,,27.117812969405865
1421,,27.117812969405865
1422,,27.117812969405865
1423,,27.117812969405865
1424,,27.117812969405865
1425,,27.117812969405865
1426,,27.117812969405865
1427,,27.117812969405865
1428,,27.117812969405865
1429,,27.117812969405865
1430,,27.117812969405865
1431,,27.117812969405865
1432,,27.117812969405865
1433,,27.117812969405865
1434,,27.117812969405865
1435,,27.117812969405865
1436,,27.117812969405865
1437,,27.117812969405865
1438,,27.117812969405865
1439,,27.117812969405865
1440,,27.117812969405865
1441,,27.117812969405865
1442,,27.117812969405865
1443,,27.117812969405865
1444,,27.117812969405865
1445,,27.117812969405865
1446,,27.117812969405865
1447,,27.117812969405865
1448,,27.117812969405865
1449,,27.117812969405865
1450,,27.117812969405865
1451,,27.117812969405865
1452,,27.117812969405865
1453,,27.117812969405865
1454,,27.117812969405865
1455,,27.117812969405865
1456,,27.117812969405865
1457,,27.117812969405865
1458,,27.117812969405865
1459,,27.117812969405865
1460,,27.117812969405865
1461,,27.117812969405865
1462,,27.117812969405865
1463,,27.117812969405865
1464,,27.117812969405865
1465,,27.117812969405865
1466,,27.117812969405865
1467,,27.117812969405865
1468,,27.117812969405865
1469,,27.117812969405865
1470,,27.117812969405865
1471,,27.117812969405865
1472,,27.117812969405865
1473,,27.117812969405865
1474,,27.117812969405865
1475,,27.117812969405865
1476,,27.117812969405865
1477,,27.117812969405865
1478,,27.117812969405865
1479,,27.117812969405865
1480,,27.117812969405865
1481,,27.117812969405865
1482,,27.117812969405865
1483,,27.117812969405865
1484,,27.117812969405865
1485,,27.117812969405865
1486,,27.117812969405865
1487,,27.117812969405865
1488,,27.117812969405865
1489,,27.117812969405865
1490,,27.117812969405865
1491,,27.117812969405865
1492,,27.117812969405865
1493,,27.117812969405865
1494,,27.117812969405865
1495,,27.117812969405865
1496,,27.117812969405865
1497,,27.117812969405865
1498,,27.117812969405865
1499,,27.117812969405865
1500,,27.117812969405865
1501,,27.117812969405865
1502,,27.117812969405865
1503,,27.117812969405865
1504,,27.117812969405865
1505,,27.117812969405865
1506,,27.117812969405865
1507,,27.117812969405865
1508,,27.117812969405865
1509,,27.117812969405865
1510,,27.117812969405865
1511,,27.117812969405865
1512,,27.117812969405865
1513,,27.117812969405865
1514,,27.117812969405865
1515,,27.117812969405865
1516,,27.117812969405865
1517,,27.117812969405865
1518,,27.117812969405865
1519,,27.117812969405865
1520,,27.117812969405865
1521,,27.117812969405865
1522,,27.117812969405865
1523,,27.117812969405865
1524,,27.117812969405865
1525,,27.117812969405865
1526,,27.117812969405865
1527,,27.117812969405865
1528,,27.117812969405865
1529,,27.117812969405865
1530,,27.117812969405865
1531,,27.117812969405865
1532,,27.117812969405865
1533,,27.117812969405865
1534,,27.117812969405865
1535,,27.117812969405865
1536,,27.117812969405865
1537,,27.117812969405865
1538,,27.117812969405865
1539,,27.117812969405865
1540,,27.117812969405865
1541,,27.117812969405865
1542,,27.117812969405865
1543,,27.117812969405865
1544,,27.117812969405865
1545,,27.117812969405865
1546,,27.117812969405865
1547,,27.117812969405865
1548,,27.117812969405865
1549,,27.117812969405865
1550,,27.117812969405865
1551,,27.117812969405865
1552,,27.117812969405865
1553,,27.117812969405865
1554,,27.117812969405865
1555,,27.117812969405865
1556,,27.117812969405865
1557,,27.117812969405865
1558,,27.117812969405865
1559,,27.117812969405865
1560,,27.117812969405865
1561,,27.117812969405865
1562,,27.117812969405865
1563,,27.117812969405865
1564,,27.117812969405865
1565,,27.117812969405865
1566,,27.117812969405865
1567,,27.117812969405865
1568,,27.117812969405865
1569,,27.117812969405865
1570,,27.117812969405865
1571,,27.117812969405865
1572,,27.117812969405865
1573,,27.117812969405865
1574,,27.117812969405865
1575,,27.117812969405865
1576,,27.117812969405865
1577,,27.117812969405865
1578,,27.117812969405865
1579,,27.117812969405865
1580,,27.117812969405865
1581,,27.117812969405865
1582,,27.117812969405865
1583,,27.117812969405865
1584,,27.117812969405865
1585,,27.117812969405865
1586,,27.117812969405865
1587,,27.117812969405865
1588,,27.117812969405865
1589,,27.117812969405865
1590,,27.117812969405865
1591,,27.117812969405865
1592,,27.117812969405865
1593,,27.117812969405865
1594,,27.117812969405865
1595,,27.117812969405865
1596,,27.117812969405865
1597,,27.117812969405865
1598,,27.117812969405865
1599,,27.117812969405865
1600,,27.117812969405865
1601,,27.117812969405865
1602,,27.117812969405865
1603,,27.117812969405865
1604,,27.117812969405865
1605,,27.117812969405865
1606,,26.267274889041314
1607,,26.267274889041314
1608,,26.267274889041314
1609,,26.267274889041314
1610,,26.267274889041314
1611,,26.267274889041314
1612,,26.267274889041314
1613,,26.267274889041314
1614,,26.267274889041314
1615,,26.267274889041314
1616,,26.267274889041314
1617,,26.267274889041314
1618,,26.267274889041314
1619,,26.267274889041314
1620,,26.267274889041314
1621,,26.267274889041314
1622,,26.267274889041314
1623,,26.267274889041314
1624,,26.267274889041314
1625,,26.267274889041314
1626,,26.267274889041314
1627,,26.267274889041314
1628,,26.267274889041314
1629,,26.267274889041314
1630,,26.267274889041314
1631,,26.267274889041314
1632,,26.267274889041314
1633,,26.267274889041314
1634,,26.267274889041314
1635,,26.267274889041314
1636,,26.267274889041314
1637,,26.267274889041314
1638,,26.267274889041314
1639,,26.267274889041314
1640,,26.267274889041314
1641,,26.267274889041314
1642,,26.267274889041314
1643,,26.267274889041314
1644,,26.267274889041314
1645,,26.267274889041314
1646,,26.267274889041314
1647,,26.267274889041314
1648,,26.267274889041314
1649,,26.267274889041314
1650,,26.267274889041314
1651,,26.267274889041314
1652,,26.267274889041314
1653,,26.267274889041314
1654,,26.267274889041314
1655,,26.267274889041314
1656,,26.267274889041314
1657,,26.267274889041314
1658,,26.267274889041314
1659,,26.267274889041314
1660,,26.267274889041314
1661,,26.267274889041314
1662,,26.267274889041314
1663,,26.267274889041314
1664,,26.267274889041314
1665,,26.267274889041314
1666,,26.267274889041314
1667,,26.267274889041314
1668,,26.267274889041314
1669,,26.267274889041314
1670,,26.267274889041314
1671,,26.267274889041314
1672,,26.267274889041314
1673,,26.267274889041314
1674,,26.267274889041314
1675,,26.267274889041314
1676,,26.267274889041314
1677,,26.267274889041314
1678,,26.267274889041314
1679,,26.267274889041314
1680,,26.267274889041314
1681,,26.267274889041314
1682,,26.267274889041314
1683,,26.267274889041314
1684,,26.267274889041314
1685,,26.267274889041314
1686,,26.267274889041314
1687,,26.267274889041314
1688,,26.267274889041314
1689,,26.267274889041314
1690,,26.267274889041314
1691,,26.267274889041314
1692,,26.267274889041314
1693,,26.267274889041314
1694,,26.267274889041314
1695,,26.267274889041314
1696,,26.267274889041314
1697,,26.267274889041314
1698,,26.267274889041314
1699,,26.267274889041314
1700,,26.267274889041314
1701,,26.267274889041314
1702,,26.267274889041314
1703,,26.267274889041314
1704,,26.267274889041314
1705,,26.267274889041314
1706,,26.267274889041314
1707,,26.267274889041314
1708,,26.267274889041314
1709,,26.267274889041314
1710,,26.267274889041314
1711,,26.267274889041314
1712,,26.267274889041314
1713,,26.267274889041314
1714,,26.267274889041314
1715,,26.267274889041314
1716,,26.267274889041314
1717,,26.267274889041314
1718,,26.267274889041314
1719,,26.267274889041314
1720,,26.267274889041314
1721,,26.267274889041314
1722,,26.267274889041314
1723,,26.267274889041314
1724,,26.267274889041314
1725,,26.267274889041314
1726,,26.267274889041314
1727,,26.267274889041314
1728,,26.267274889041314
1729,,26.267274889041314
1730,,26.267274889041314
1731,,26.267274889041314
1732,,26.267274889041314
1733,,26.267274889041314
1734,,26.267274889041314
1735,,26.267274889041314
1736,,26.267274889041314
1737,,26.267274889041314
1738,,26.267274889041314
1739,,26.267274889041314
1740,,26.267274889041314
1741,,26.267274889041314
1742,,26.267274889041314
1743,,26.267274889041314
1744,,26.267274889041314
1745,,26.267274889041314
1746,,26.267274889041314
1747,,26.267274889041314
1748,,26.267274889041314
1749,,26.267274889041314
1750,,26.267274889041314
1751,,26.267274889041314
1752,,26.267274889041314
1753,,26.267274889041314
1754,,26.267274889041314
1755,,26.267274889041314
1756,,26.267274889041314
1757,,26.267274889041314
1758,,26.267274889041314
1759,,26.267274889041314
1760,,26.267274889041314
1761,,26.267274889041314
1762,,26.267274889041314
1763,,26.267274889041314
1764,,26.267274889041314
1765,,26.267274889041314
1766,,26.267274889041314
1767,,26.267274889041314
1768,,26.267274889041314
1769,,26.267274889041314
1770,,26.267274889041314
1771,,26.267274889041314
1772,,26.267274889041314
1773,,26.267274889041314
1774,,26.267274889041314
1775,,26.267274889041314
1776,,26.267274889041314
1777,,26.267274889041314
1778,,26.267274889041314
1779,,26.267274889041314
1780,,26.267274889041314
1781,,26.267274889041314
1782,,26.267274889041314
1783,,26.267274889041314
1784,,26.267274889041314
1785,,26.267274889041314
1786,,26.267274889041314
1787,,26.267274889041314
1788,,26.267274889041314
1789,,26.267274889041314
1790,,26.267274889041314
1791,,26.267274889041314
1792,,26.267274889041314
1793,,26.267274889041314
1794,,26.267274889041314
1795,,26.267274889041314
1796,,26.267274889041314
1797,,26.267274889041314
1798,,26.267274889041314
1799,,26.267274889041314
1800,,26.267274889041314
1801,,26.267274889041314
1802,,26.267274889041314
1803,,26.267274889041314
1804,,26.267274889041314
1805,,26.267274889041314
1806,,26.267274889041314
1807,,26.267274889041314
1808,,26.267274889041314
1809,,26.267274889041314
1810,,26.267274889041314
1811,,26.267274889041314
1812,,26.267274889041314
1813,,26.267274889041314
1814,,26.267274889041314
1815,,26.267274889041314
1816,,26.267274889041314
1817,,26.267274889041314
1818,,26.267274889041314
1819,,26.267274889041314
1820,,26.267274889041314
1821,,26.267274889041314
1822,,26.267274889041314
1823,,26.267274889041314
1824,,26.267274889041314
1825,,26.267274889041314
1826,,26.267274889041314
1827,,26.267274889041314
1828,,26.267274889041314
1829,,26.267274889041314
1830,,26.267274889041314
1831,,26.267274889041314
1832,,26.267274889041314
1833,,26.267274889041314
1834,,26.267274889041314
1835,,26.267274889041314
1836,,26.267274889041314
1837,,26.267274889041314
1838,,26.267274889041314
1839,,26.267274889041314
1840,,26.267274889041314
1841,,26.267274889041314
1842,,26.267274889041314
1843,,26.267274889041314
1844,,26.267274889041314
1845,,26.267274889041314
1846,,26.267274889041314
1847,,26.267274889041314
1848,,26.267274889041314
1849,,26.267274889041314
1850,,26.267274889041314
1851,,26.267274889041314
1852,,26.267274889041314
1853,,26.267274889041314
1854,,26.267274889041314
1855,,26.267274889041314
1856,,26.267274889041314
1857,,26.267274889041314
1858,,26.267274889041314
1859,,26.267274889041314
1860,,26.267274889041314
1861,,26.267274889041314
1862,,26.267274889041314
1863,,26.267274889041314
1864,,26.267274889041314
1865,,26.267274889041314
1866,,26.267274889041314
1867,,26.267274889041314
1868,,26.267274889041314
1869,,26.267274889041314
1870,,26.267274889041314
1871,,26.267274889041314
1872,,26.267274889041314
1873,,26.267274889041314
1874,,26.267274889041314
1875,,26.267274889041314
1876,,26.267274889041314
1877,,26.267274889041314
1878,,26.267274889041314
1879,,26.267274889041314
1880,,26.267274889041314
1881,,26.267274889041314
1882,,26.267274889041314
1883,,26.267274889041314
1884,,26.267274889041314
1885,,26.267274889041314
1886,,26.267274889041314
1887,,26.267274889041314
1888,,26.267274889041314
1889,,26.267274889041314
1890,,26.267274889041314
1891,,26.267274889041314
1892,,26.267274889041314
1893,,26.267274889041314
1894,,26.267274889041314
1895,,26.267274889041314
1896,,26.267274889041314
1897,,26.267274889041314
1898,,26.267274889041314
1899,,26.267274889041314
1900,,26.267274889041314
1901,,26.267274889041314
1902,,26.267274889041314
1903,,26.267274889041314
1904,,26.267274889041314
1905,,26.267274889041314
1906,,26.267274889041314
1907,,26.267274889041314
1908,,26.267274889041314
1909,,26.267274889041314
1910,,26.267274889041314
1911,,26.267274889041314
1912,,26.267274889041314
1913,,26.267274889041314
1914,,26.267274889041314
1915,,26.267274889041314
1916,,26.267274889041314
1917,,26.267274889041314
1918,,26.267274889041314
1919,,26.267274889041314
1920,,26.267274889041314
1921,,26.267274889041314
1922,,26.267274889041314
1923,,26.267274889041314
1924,,26.267274889041314
1925,,26.267274889041314
1926,,26.267274889041314
1927,,26.267274889041314
1928,,26.267274889041314
1929,,26.267274889041314
1930,,26.267274889041314
1931,,26.267274889041314
1932,,26.267274889041314
1933,,26.267274889041314
1934,,26.267274889041314
1935,,26.267274889041314
1936,,26.267274889041314
1937,,26.267274889041314
1938,,26.267274889041314
1939,,26.267274889041314
1940,,26.267274889041314
1941,,26.267274889041314
1942,,26.267274889041314
1943,,26.267274889041314
1944,,26.267274889041314
1945,,26.267274889041314
1946,,26.267274889041314
1947,,26.267274889041314
1948,,26.267274889041314
1949,,26.267274889041314
1950,,26.267274889041314
1951,,26.267274889041314
1952,,26.267274889041314
1953,,26.267274889041314
1954,,26.267274889041314
1955,,26.267274889041314
1956,,26.267274889041314
1957,,26.267274889041314
1958,,26.267274889041314
1959,,26.267274889041314
1960,,26.267274889041314
1961,,26.267274889041314
1962,,26.267274889041314
1963,,26.267274889041314
1964,,26.267274889041314
1965,,26.267274889041314
1966,,26.267274889041314
1967,,26.267274889041314
1968,,26.267274889041314
1969,,26.267274889041314
1970,,26.267274889041314
1971,,26.267274889041314
1972,,26.267274889041314
1973,,26.267274889041314
1974,,26.267274889041314
1975,,26.267274889041314
1976,,26.267274889041314
1977,,26.267274889041314
1978,,26.267274889041314
1979,,26.267274889041314
1980,,26.267274889041314
1981,,26.267274889041314
1982,,26.267274889041314
1983,,26.267274889041314
1984,,26.267274889041314
1985,,26.267274889041314
1986,,26.267274889041314
1987,,26.267274889041314
1988,,26.267274889041314
1989,,26.267274889041314
1990,,26.267274889041314
1991,,26.267274889041314
1992,,26.267274889041314
1993,,26.267274889041314
1994,,26.267274889041314
1995,,26.267274889041314
1996,,26.267274889041314
1997,,26.267274889041314
1998,,26.267274889041314
1999,,26.267274889041314
2000,,26.267274889041314


==> convergence_data/congestion_0.3.dat <==
iter,minmax,downstairs
1,7.894468024293186,7.894468024237817
2,7.894342888291174,7.894342888237741
3,7.894218467888622,7.894218467837229
4,7.894094759419824,7.894094759370587
5,7.893971759237604,7.893971759190658
6,7.8938494637132015,7.8938494636687
7,7.893727869238612,7.893727869194283
8,7.893606972213956,7.893606972175185
9,7.8934867690730295,7.893486769037278
10,7.893367256256914,7.893367256224425
11,7.893248430227318,7.893248430198366
12,7.893130287463727,7.8931302874386216
13,7.8930128244632884,7.8930128244423745
14,7.892896037740717,7.892896037724378
15,7.892779923828173,7.892779923816842
16,7.892664479275182,7.892664479269341
17,7.8925497006485115,7.892549700648694
18,7.892435584532383,7.892435584538881
19,7.892322127538614,7.892322127540932
20,7.89220932625891,7.892209326272816
21,7.892097177352398,7.892097177369369
22,7.891985677471093,7.891985677482161
23,7.8918748232726665,7.891874823279424
24,7.891764611440422,7.891764611445939
25,7.891655038656898,7.8916550386829405
26,7.891546101679142,7.891546101708027
27,7.89143779722337,7.891437797255056
28,7.891330122039605,7.891330122074048
29,7.891223072893942,7.891223072931096
30,7.891116646573148,7.891116646608278
31,7.891010839866861,7.8910108399035455
32,7.890905649592362,7.890905649630639
33,7.890801072579096,7.8908010726190065
34,7.89069710567211,7.890697105713691
35,7.890593745731967,7.890593745775258
36,7.8904909896346505,7.8904909896796855
37,7.890388834271484,7.890388834318295
38,7.890287276549027,7.8902872765976495
39,7.890186313388998,7.890186313439459
40,7.890085941727961,7.890085941780517
41,7.8899861585201,7.889986158572575
42,7.889886960727539,7.889886960782289
43,7.889788345338424,7.889788345391126
44,7.889690309341147,7.889690309395258
45,7.889592849749188,7.889592849805499
46,7.88949596358874,7.889495963647215
47,7.889399647913613,7.88939964796023
48,7.889303899737488,7.889303899798763
49,7.889208716167977,7.889208716231316
50,7.8891140942752545,7.889114094340623
51,7.889020031156178,7.889020031223547
52,7.8889265239216675,7.888926523991001
53,7.888833569696611,7.8888335697678755
54,7.888741165619795,7.888741165692954
55,7.888649308843811,7.888649308918841
56,7.888557996535001,7.888557996611857
57,7.888467225987458,7.888467225952002
58,7.888376994057279,7.888376994132841
59,7.888287298284121,7.888287298361448
60,7.888198135779253,7.888198135858312
61,7.888109503776524,7.888109503857284
62,7.888021399523051,7.88802139960548
63,7.887933820306743,7.887933820363216
64,7.887846763317875,7.887846763403936
65,7.887760225926494,7.887760226014129
66,7.887674205404083,7.887674205493264
67,7.887588699063015,7.887588699153711
68,7.887503704228498,7.887503704320677
69,7.887419218238488,7.887419218332122
70,7.887335238443639,7.887335238538701
71,7.887251762207226,7.887251762303678
72,7.887168786905057,7.887168787002875
73,7.8870863099280815,7.887086310024591
74,7.887004328670871,7.88700432876952
75,7.886922840550772,7.886922840650709
76,7.88684184304471,7.886841843093477
77,7.886761333498364,7.886761333535342
78,7.886681309347492,7.88668130942596
79,7.88660176811899,7.886601768227053
80,7.8865227073037625,7.886522707412364
81,7.886444124358426,7.886444124467549
82,7.886366016780527,7.886366016890162
83,7.886288382079414,7.8862883821895435
84,7.886211217776184,7.886211217886798
85,7.886134521403612,7.886134521514698
86,7.886058290506096,7.886058290617637
87,7.885982522639583,7.885982522751564
88,7.885907215371512,7.885907215483921
89,7.885832366280761,7.885832366393576
90,7.885757972962256,7.88575797307077
91,7.885684033007929,7.885684033117052
92,7.88561054403555,7.885610544145217
93,7.885537503669168,7.885537503779248
94,7.8854649095437015,7.88546490965426
95,7.885392759306737,7.88539275941643
96,7.88532105061414,7.885321050722951
97,7.885249781134058,7.885249781241969
98,7.885178948545519,7.885178948652519
99,7.885108550538395,7.885108550644477
100,7.885038584813345,7.8850385849185
101,7.884969049081734,7.884969049185969
102,7.884899941065613,7.8848999411689284
103,7.884831258491646,7.884831258600042
104,7.884762999114166,7.884762999222527
105,7.884695160681793,7.884695160790101
106,7.884627740958707,7.884627741066938
107,7.884560737719465,7.884560737827589
108,7.884494148748969,7.884494148856975
109,7.884427971842417,7.884427971950273
110,7.8843622048067905,7.884362204912912
111,7.884296845453741,7.884296845560504
112,7.884231891612238,7.88423189171879
113,7.8841673411172755,7.884167341223587
114,7.884103191814694,7.884103191920747
115,7.884039441560326,7.884039441666095
116,7.883976088219921,7.88397608832538
117,7.883913129669109,7.883913129774241
118,7.883850563793351,7.883850563898138
119,7.883788388487889,7.883788388592304
120,7.883726601657685,7.883726601761714
121,7.88366520121739,7.883665201321014
122,7.883604185091293,7.883604185194493
123,7.883543551213263,7.883543551316023
124,7.88348329752671,7.883483297629011
125,7.883423421984537,7.883423422086364
126,7.883363922549087,7.883363922650427
127,7.8833047971899335,7.883304797292953
128,7.883246043892594,7.8832460439950385
129,7.883187660646814,7.883187660747099
130,7.883129645449071,7.883129645548802
131,7.883071996309887,7.883071996409047
132,7.88301471124733,7.883014711345891
133,7.88295778828858,7.882957788386531
134,7.88290122546992,7.882901225567253
135,7.882845020836668,7.8828450209333765
136,7.882789172443136,7.882789172539226
137,7.882733678352603,7.882733678448077
138,7.882678536637261,7.882678536732138
139,7.882623745378168,7.882623745472466
140,7.882569302665214,7.882569302758957
141,7.882515206597084,7.882515206690301
142,7.88246145528121,7.882461455373933
143,7.882408046833722,7.882408046925997
144,7.882354979379426,7.882354979471295
145,7.8823022510517475,7.8823022511432645
146,7.88224985999271,7.882249860083932
147,7.882197804352869,7.88219780444386
148,7.8821460822913,7.882146082382123
149,7.882094691975541,7.882094692066268
150,7.882043631581555,7.882043631672268
151,7.881992899293713,7.881992899384486
152,7.881942493307558,7.8819424933956475
153,7.8818924118156275,7.881892411906785
154,7.881842653035705,7.881842653127205
155,7.881793215182522,7.881793215274465
156,7.881744096481827,7.8817440965743195
157,7.881695295167539,7.8816952952606965
158,7.881646809481708,7.881646809575643
159,7.881598637675789,7.8815986377693115
160,7.88155077800705,7.881550778099903
161,7.881503228741455,7.881503228833654
162,7.881455988153218,7.881455988244774
163,7.88140905452451,7.881409054615439
164,7.881362426145416,7.8813624262357305
165,7.881316101309786,7.8813161014036135
166,7.881270078331195,7.881270078424913
167,7.881224355519618,7.881224355613254
168,7.881178931196455,7.881178931290056
169,7.881133803690869,7.881133803784468
170,7.8810889713397385,7.881088971433362
171,7.881044432487763,7.881044432581298
172,7.88100018550455,7.881000185580472
173,7.8809562287178645,7.880956228790695
174,7.880912560499976,7.880912560579368
175,7.8808691792350665,7.880869179321434
176,7.880826083315275,7.880826083399363
177,7.88078327112105,7.880783271203098
178,7.880740741042126,7.880740741130053
179,7.880698491496726,7.880698491585054
180,7.880656520902431,7.880656520980322
181,7.880614827660571,7.880614827735446
182,7.880573410205379,7.880573410277332
183,7.880532266971067,7.880532267040203
184,7.880491396399121,7.880491396465542
185,7.880450796938263,7.8804507970020765
186,7.880410467044432,7.880410467105744
187,7.880370405180742,7.880370405239659
188,7.880330609817462,7.88033060987409
189,7.88029107943199,7.8802910794864305
190,7.880251812508803,7.880251812561168
191,7.880212807539455,7.880212807589848
192,7.880174063022532,7.880174063071054
193,7.880135577463626,7.880135577510384
194,7.8800973493753155,7.880097349420403
195,7.880059377277122,7.880059377320639
196,7.880021659695491,7.880021659737533
197,7.879984195163775,7.879984195204431
198,7.879946982222176,7.8799469822615436
199,7.879910019417753,7.879910019455915
200,7.879873305304376,7.8798733053414125
201,7.879836838442695,7.879836838478688
202,7.8798006174001225,7.879800617435148
203,7.879764640750808,7.879764640784936
204,7.879728907075602,7.879728907108899
205,7.879693414962046,7.879693414994573
206,7.879658163004319,7.8796581630361375
207,7.879623149803243,7.879623149834405
208,7.879588373966237,7.8795883739967865
209,7.879553834107293,7.879553834137274
210,7.879519528846962,7.87951952887641
211,7.879485456812315,7.879485456841259
212,7.8794516166369215,7.879451616665395
213,7.8794180069608295,7.879418006988852
214,7.879384626430545,7.879384626458127
215,7.8793514736989865,7.879351473726136
216,7.87931854742548,7.879318547452202
217,7.879285846275728,7.87928584630202
218,7.8792533689217805,7.879253368947634
219,7.879221114042026,7.879221114067426
220,7.879189080324623,7.879189080346074
221,7.879157266452928,7.879157266474532
222,7.879125671129034,7.879125671150025
223,7.879094293056531,7.879094293075992
224,7.879063130944657,7.879063130962094
225,7.879032183508401,7.879032183524178
226,7.879001449469372,7.879001449484233
227,7.878970927555039,7.878970927570417
228,7.878940616501967,7.878940616516985
229,7.878910515047104,7.878910515064286
230,7.878880621940575,7.878880621958744
231,7.878850935932277,7.878850935952826
232,7.8788214557711465,7.878821455805028
233,7.87879218024629,7.878792180279848
234,7.878763108114534,7.8787631081477585
235,7.878734238152295,7.878734238185194
236,7.8787055691419345,7.878705569174529
237,7.878677099871728,7.878677099904043
238,7.8786488291358445,7.878648829167915
239,7.878620755734324,7.8786207557661845
240,7.878592878473051,7.87859287850475
241,7.878565196163752,7.878565196195332
242,7.878537707623949,7.878537707655453
243,7.878510411676959,7.878510411708425
244,7.878483307151845,7.878483307183311
245,7.878456392883432,7.878456392914936
246,7.878429667712259,7.878429667743824
247,7.878403130484556,7.87840313051621
248,7.878376780052244,7.878376780084006
249,7.878350615263505,7.8783506153047735
250,7.878324635000732,7.878324635041727
251,7.878298838121898,7.878298838163677
252,7.878273223502622,7.878273223545045
253,7.8782477900228844,7.878247790065818
254,7.878222536568227,7.878222536611544
255,7.878197462029717,7.878197462073307
256,7.878172565297812,7.8781725653476915
257,7.8781478452870095,7.878147845336791
258,7.87812330089851,7.8781233009481655
259,7.878098931062193,7.878098931094829
260,7.878074734665739,7.878074734695239
261,7.878050710643657,7.878050710673251
262,7.878026857925062,7.878026857958127
263,7.878003175438135,7.878003175484501
264,7.877979662146325,7.877979662192361
265,7.877956316981363,7.877956317027026
266,7.8779331388938925,7.877933138939147
267,7.877910126846927,7.8779101268846485
268,7.877887279779458,7.877887279824762
269,7.877864596677167,7.877864596725944
270,7.877842076511734,7.877842076559919
271,7.877819718256053,7.877819718303613
272,7.87779752089226,7.877797520939158
273,7.877775483407665,7.877775483453876
274,7.877753604794746,7.877753604840242
275,7.877731884051127,7.877731884095881
276,7.877710320179564,7.877710320223538
277,7.877688912187899,7.87768891223107
278,7.877667659089067,7.8776676591314185
279,7.877646559901075,7.877646559942605
280,7.877625613646992,7.877625613687681
281,7.877604819362033,7.87760481939475
282,7.877584176064514,7.877584176096921
283,7.877563682800212,7.877563682832298
284,7.877543338621118,7.877543338643966
285,7.877523142560911,7.877523142579965
286,7.877503093676277,7.877503093693282
287,7.8774831910260446,7.877483191041819
288,7.877463433670308,7.877463433688386
289,7.877443820669137,7.8774438207006865
290,7.877424351117414,7.877424351151278
291,7.877405024084498,7.877405024117577
292,7.877385838649526,7.877385838681833
293,7.877366793899553,7.877366793931107
294,7.8773478889264315,7.877347888957268
295,7.877329122826806,7.877329122856944
296,7.877310494702073,7.877310494731536
297,7.877292003658366,7.877292003687199
298,7.877273648806562,7.877273648834793
299,7.8772554292622345,7.877255429289899
300,7.87723734414565,7.8772373441727925
301,7.8772193925817495,7.877219392608406
302,7.877201573700128,7.8772015737263485
303,7.877183886635024,7.877183886660853
304,7.877166330525288,7.8771663305507795
305,7.877148904514384,7.877148904539594
306,7.877131607750359,7.877131607775343
307,7.877114439385829,7.877114439410641
308,7.877097398577961,7.877097398602667
309,7.877080484488461,7.877080484513124
310,7.877063696283541,7.877063696308235
311,7.87704703313393,7.877047033158725
312,7.877030494214834,7.8770304942398015
313,7.877014078705923,7.87701407873114
314,7.876997785791313,7.876997785816865
315,7.876981614661007,7.876981614685531
316,7.876965564505229,7.876965564530116
317,7.876949634522492,7.876949634547986
318,7.8769338239147055,7.876933823940895
319,7.876918131887985,7.876918131914969
320,7.876902557652788,7.876902557680665
321,7.876887100423918,7.8768871004527865
322,7.876871759420483,7.876871759450448
323,7.876856533873343,7.876856533897063
324,7.876841422995245,7.876841423020321
325,7.876826426025636,7.876826426052187
326,7.876811542200723,7.87681154222886
327,7.8767967707609445,7.8767967707907856
328,7.876782110950944,7.876782110982616
329,7.876767562019587,7.8767675620532085
330,7.876753123219892,7.876753123255592
331,7.876738793809066,7.876738793846974
332,7.8767245730407005,7.876724573088702
333,7.876710460198142,7.876710460246267
334,7.876696454545076,7.876696454589262
335,7.876682555344914,7.876682555391396
336,7.876668761884527,7.876668761930454
337,7.876655073442923,7.876655073488291
338,7.876641489308315,7.876641489350812
339,7.87662800876359,7.876628008807961
340,7.876614631109579,7.876614631153697
341,7.876601355644166,7.876601355685989
342,7.876588181660873,7.87658818170679
343,7.8765751084766995,7.876575108522019
344,7.8765621353968305,7.876562135441559
345,7.876549261735087,7.876549261779226
346,7.876536486809262,7.876536486852765
347,7.876523809940687,7.876523809983822
348,7.876511230454621,7.876511230497933
349,7.876498747681818,7.87649874772452
350,7.87648636095892,7.8764863609968545
351,7.876474069613264,7.876474069652055
352,7.876461872992861,7.876461873031068
353,7.876449770441026,7.876449770478647
354,7.876437761306308,7.8764377613433565
355,7.87642584494105,7.876425844977524
356,7.876414020701339,7.876414020737248
357,7.876402287948401,7.87640228798238
358,7.876390646039618,7.876390646076505
359,7.876379094350654,7.876379094386917
360,7.876367632250862,7.876367632284624
361,7.876356259108298,7.8763562591443135
362,7.876344974308623,7.876344974344341
363,7.876333777231286,7.8763337772667255
364,7.876322667261945,7.876322667297121
365,7.876311643789951,7.876311643824809
366,7.876300706208269,7.876300706242677
367,7.876289853915229,7.876289853947205
368,7.876279086305613,7.87627908633846
369,7.87626840278759,7.8762684028200605
370,7.876257802768042,7.876257802799179
371,7.876247285658748,7.876247285686519
372,7.876236850864057,7.876236850896304
373,7.87622649781429,7.876226497846251
374,7.876216225925865,7.876216225957568
375,7.876206034623472,7.87620603465494
376,7.876195923337287,7.876195923366496
377,7.876185891491474,7.876185891523819
378,7.876175938530089,7.876175938561909
379,7.876166063887658,7.876166063919177
380,7.876156267005999,7.876156267037432
381,7.876146547330308,7.876146547361863
382,7.876136904309166,7.876136904341024
383,7.8761273373945,7.876127337426821
384,7.876117846041599,7.876117846074491
385,7.87610842970907,7.876108429742602
386,7.876099087858849,7.876099087893016
387,7.876089819956861,7.876089819990885
388,7.876080625467708,7.87608062550465
389,7.876071503869778,7.876071503906003
390,7.8760624546344165,7.876062454669883
391,7.876053477239791,7.876053477274463
392,7.876044571167296,7.876044571201134
393,7.876035735901521,7.87603573593448
394,7.876026970930253,7.876026970962285
395,7.876018275744434,7.8760182757754995
396,7.876009649838774,7.87600964986823
397,7.876001092708396,7.876001092737728
398,7.875992603856166,7.875992603884377
399,7.875984182784631,7.8759841828116715
400,7.875975829000392,7.875975829026207
401,7.875967542013131,7.875967542037665
402,7.8759593213356,7.875959321358792
403,7.875951166483611,7.875951166505395
404,7.875943076976089,7.875943076996334
405,7.875935052333972,7.875935052353478
406,7.875927092088298,7.875927092101715
407,7.875919195747877,7.8759191957689385
408,7.875911362871169,7.875911362886024
409,7.875903592974899,7.875903592986814
410,7.8758958855981,7.8758958856081085
411,7.875888240281621,7.875888240289652
412,7.8758806565697626,7.875880656574113
413,7.875873134002763,7.875873134007076
414,7.87586567214328,7.875865672137028
415,7.875858270514014,7.875858270515334
416,7.875850928698489,7.875850928696237
417,7.875843646238911,7.875843646236834
418,7.875836422695346,7.87583642269707
419,7.875829257635214,7.875829257639715
420,7.875822150633637,7.875822150630355
421,7.875815101250683,7.875815101237377
422,7.875808109050665,7.87580810903196
423,7.875801173604497,7.875801173588056
424,7.875794294498379,7.875794294482379
425,7.875787471310238,7.875787471294379
426,7.875780703622892,7.875780703606254
427,7.875773991019683,7.875773991002908
428,7.87576733308877,7.875767333071961
429,7.875760729420512,7.875760729403717
430,7.875754179607961,7.875754179591163
431,7.8757476832468125,7.875747683229948
432,7.8757412399347295,7.875741239918378
433,7.875734849273902,7.875734849257384
434,7.875728510867216,7.875728510850537
435,7.875722224320828,7.875722224304008
436,7.87571598925209,7.875715989226571
437,7.875709805247736,7.875709805229581
438,7.875703671950409,7.875703671926965
439,7.8756975889585865,7.875697588935209
440,7.875691555899378,7.875691555873339
441,7.875685572393004,7.875685572362916
442,7.875679638062054,7.875679638028019
443,7.875673752533107,7.8756737524952305
444,7.8756679154352405,7.875667915393621
445,7.875662126400012,7.87566212635475
446,7.875656385061436,7.875656385012633
447,7.875650691055987,7.875650691003739
448,7.875645044022581,7.875645043966978
449,7.875639443602552,7.875639443543693
450,7.875633889439653,7.87563388937763
451,7.875628381180043,7.875628381114947
452,7.875622918472256,7.8756229184041775
453,7.875617500967214,7.875617500896242
454,7.875612128318196,7.875612128244414
455,7.875606800180829,7.875606800104327
456,7.8756015162130835,7.875601516133942
457,7.875596276075249,7.875596275993556
458,7.875591079429927,7.875591079345765
459,7.8755859259420244,7.875585925855472
460,7.875580815278729,7.875580815189865
461,7.875575747109506,7.8755757470184085
462,7.875570721106079,7.8755707210128305
463,7.875565736942432,7.875565736847101
464,7.875560794294768,7.875560794197435
465,7.875555892841528,7.875555892742264
466,7.875551032263368,7.875551032162247
467,7.875546212243133,7.875546212140226
468,7.8755414324658695,7.875541432361246
469,7.8755366926187875,7.875536692512517
470,7.8755319923912666,7.875531992283418
471,7.87552733147484,7.875527331365476
472,7.875522709563179,7.875522709452369
473,7.875518126352084,7.875518126239888
474,7.875513581539462,7.875513581425952
475,7.875509074825338,7.875509074710571
476,7.87550460591182,7.875504605795858
477,7.875500174503099,7.875500174386007
478,7.875495780305438,7.8754957801872685
479,7.875491423027143,7.875491422907959
480,7.875487102378583,7.87548710225844
481,7.875482818072143,7.8754828179511005
482,7.875478569822239,7.875478569700355
483,7.875474357345303,7.875474357222621
484,7.875470180359748,7.875470180236332
485,7.875466038585987,7.875466038461886
486,7.875461931746409,7.875461931621674
487,7.875457859565354,7.875457859440035
488,7.875453821769123,7.875453821643277
489,7.875449818085961,7.875449817959634
490,7.875445848246043,7.875445848119279
491,7.875441911981451,7.8754419118543
492,7.875438009026189,7.875438008898692
493,7.87543413911614,7.87543413898835
494,7.875430301989084,7.875430301861048
495,7.875426497384677,7.8754264972564325
496,7.875422725044432,7.875422724916022
497,7.875418984711706,7.87541898458318
498,7.875415276131713,7.87541527600311
499,7.875411599051489,7.875411598922842
500,7.875407953219881,7.875407953091238
501,7.875404338387552,7.875404338258948
502,7.875400754306962,7.875400754178441
503,7.8753972007323565,7.875397200603954
504,7.875393677419754,7.875393677291506
505,7.875390184126942,7.875390183998882
506,7.875386720613456,7.875386720485624
507,7.875383286640583,7.87538328651301
508,7.875379881971332,7.875379881844057
509,7.875376506370451,7.875376506243499
510,7.875373159604373,7.875373159477785
511,7.87536984144126,7.875369841315067
512,7.875366551650957,7.875366551525186
513,7.8753632900049775,7.875363289879665
514,7.875360056276519,7.875360056151692
515,7.875356850240437,7.875356850116122
516,7.875353671673229,7.875353671549462
517,7.875350520353039,7.875350520229845
518,7.875347396059643,7.8753473959370455
519,7.875344298574427,7.875344298452457
520,7.87534122768039,7.875341227559073
521,7.875338183162141,7.8753381830414995
522,7.875335164805858,7.875335164685923
523,7.875332172399317,7.875332172280108
524,7.875329205731852,7.875329205613396
525,7.875326264594362,7.87532626447668
526,7.875323348779293,7.875323348662411
527,7.875320458080635,7.875320457964572
528,7.875317592293905,7.87531759217868
529,7.875314751216134,7.8753147511017785
530,7.875311934645884,7.875311934532411
531,7.875309142383198,7.875309142270629
532,7.87530637422962,7.8753063741179705
533,7.875303629988173,7.875303629877468
534,7.875300909463358,7.875300909353614
535,7.875298212461133,7.8752982123523685
536,7.875295538788916,7.875295538681149
537,7.875292888255564,7.875292888148813
538,7.875290260671377,7.875290260565656
539,7.875287655848075,7.8752876557434
540,7.875285073598792,7.875285073495185
541,7.875282513738081,7.8752825136355495
542,7.875279976081885,7.875279975980447
543,7.875277460447538,7.875277460347204
544,7.875274966653752,7.875274966554542
545,7.8752724945206225,7.875272494422544
546,7.87527004386959,7.875270043772663
547,7.875267614523466,7.875267614427698
548,7.875265206306392,7.875265206211799
549,7.875262819043856,7.875262818950445
550,7.875260452562665,7.875260452470454
551,7.875258106690958,7.87525810659995
552,7.8752557812581605,7.875255781168373
553,7.875253476095027,7.87525347600647
554,7.875251191033584,7.875251190946261
555,7.875248925907148,7.875248925821077
556,7.875246680550315,7.875246680465498
557,7.875244454798944,7.875244454715393
558,7.875242248490152,7.875242248407875
559,7.875240061462306,7.875240061381311
560,7.875237893555018,7.875237893475312
561,7.875235744609131,7.875235744530722
562,7.875233614466709,7.875233614389607
563,7.875231502971045,7.875231502895253
564,7.875229409966629,7.875229409892156
565,7.875227335299154,7.875227335226003
566,7.8752252788155115,7.875225278743689
567,7.875223240363767,7.875223240293281
568,7.875221219793169,7.8752212197240254
569,7.87521921695414,7.875219216886341
570,7.87521723169825,7.875217231631802
571,7.875215263878228,7.875215263813136
572,7.87521331334795,7.875213313284214
573,7.875211379962424,7.87521137990005
574,7.87520946357779,7.875209463516783
575,7.87520756405131,7.875207563991676
576,7.875205681241361,7.875205681183093
577,7.875203815007415,7.875203814950525
578,7.8752019652100556,7.875201965154538
579,7.875200131710951,7.875200131656816
580,7.8751983143728514,7.875198314320098
581,7.875196513059589,7.875196513008218
582,7.875194727636058,7.875194727586068
583,7.8751929579682125,7.87519295791961
584,7.875191203923064,7.875191203875851
585,7.875189465368676,7.875189465322847
586,7.875187742174134,7.875187742129693
587,7.875186034209572,7.875186034166521
588,7.875184341346139,7.875184341304474
589,7.875182663455999,7.8751826634157265
590,7.875181000412339,7.875181000373449
591,7.875179352089334,7.875179352051834
592,7.875177718362166,7.875177718326052
593,7.8751760991069935,7.875176099072265
594,7.875174494200975,7.875174494167631
595,7.875172903522225,7.875172903490264
596,7.875171326949838,7.875171326919258
597,7.875169764363867,7.875169764334665
598,7.875168215645318,7.875168215617499
599,7.8751666806761405,7.8751666806496985
600,7.875165159339238,7.875165159314168
601,7.875163651518437,7.875163651494736
602,7.8751621570984875,7.875162157076158
603,7.875160675965073,7.87516067594411
604,7.875159208004785,7.875159207985184
605,7.875157753105122,7.87515775308688
606,7.8751563111544804,7.875156311137598
607,7.875154882042158,7.8751548820266315
608,7.875153465658346,7.8751534656441695
609,7.875152061894097,7.875152061881266
610,7.875150670641361,7.875150670629874
611,7.875149291792942,7.875149291782792
612,7.875147925242514,7.875147925233699
613,7.875146570884605,7.875146570877127
614,7.875145228614601,7.875145228608448
615,7.875143898328721,7.875143898323889
616,7.875142579924028,7.875142579920513
617,7.875141273298411,7.875141273296211
618,7.875139978350598,7.875139978349705
619,7.875138694980122,7.875138694980533
620,7.875137423087343,7.875137423089052
621,7.875136162573411,7.875136162576418
622,7.875134913340304,7.875134913344597
623,7.875133675290768,7.875133675296347
624,7.875132448328362,7.875132448335218
625,7.875131232357414,7.875131232365541
626,7.875130027283043,7.875130027292436
627,7.875128833011125,7.8751288330217815
628,7.875127649448319,7.875127649460234
629,7.875126476502043,7.875126476515204
630,7.875125314080458,7.8751253140948645
631,7.8751241620924874,7.875124162108132
632,7.875123020447799,7.875123020464673
633,7.875121889056794,7.875121889074893
634,7.875120767830609,7.8751207678499275
635,7.875119656681112,7.875119656701645
636,7.875118555520891,7.8751185555426275
637,7.8751174642632495,7.8751174642861885
638,7.87511638282221,7.875116382846341
639,7.875115311112491,7.875115311137808
640,7.875114249049521,7.875114249076017
641,7.875113196549424,7.875113196577095
642,7.875112153529009,7.875112153557845
643,7.875111119905772,7.875111119935765
644,7.875110095597896,7.875110095629042
645,7.875109080524231,7.875109080556524
646,7.875108074604307,7.875108074637737
647,7.875107077758307,7.875107077792869
648,7.875106089907083,7.87510608994277
649,7.8751051109721395,7.875105111008944
650,7.875104140875629,7.875104140913542
651,7.875103179540353,7.8751031795793685
652,7.8751022268897515,7.875102226929862
653,7.875101282847897,7.875101282889099
654,7.8751003473395,7.8751003473817835
655,7.875099420289891,7.875099420333243
656,7.875098501625019,7.87509850166944
657,7.875097591271459,7.875097591316935
658,7.875096689156386,7.875096689202913
659,7.87509579520759,7.87509579525516
660,7.875094909353462,7.875094909402066
661,7.8750940315229805,7.8750940315726154
662,7.8750931616457365,7.875093161696388
663,7.875092299651893,7.875092299703557
664,7.875091445472201,7.875091445524871
665,7.875090599037993,7.87509059909166
666,7.875089760281177,7.8750897603358325
667,7.875088929134227,7.875088929189864
668,7.875088105530189,7.875088105586801
669,7.875087289402667,7.875087289460239
670,7.875086480685817,7.875086480744352
671,7.875085679314361,7.875085679373845
672,7.87508488522356,7.875084885283984
673,7.875084098349217,7.875084098410575
674,7.875083318627683,7.875083318689971
675,7.875082545995846,7.87508254605905
676,7.875081780391117,7.875081780455231
677,7.875081021751439,7.875081021816456
678,7.875080270015275,7.875080270081189
679,7.875079525121619,7.875079525188419
680,7.8750787870099686,7.875078787077645
681,7.875078055620333,7.8750780556888795
682,7.8750773308932365,7.875077330962648
683,7.875076612769698,7.8750766128399645
684,7.875075901191244,7.875075901262356
685,7.875075196099888,7.875075196171842
686,7.875074497438144,7.875074497510929
687,7.875073805149003,7.875073805222611
688,7.875073119175948,7.875073119250373
689,7.87507243946294,7.8750724395381715
690,7.875071765954417,7.8750717660304455
691,7.875071098595281,7.8750710986721035
692,7.875070437330917,7.8750704374085245
693,7.875069782107165,7.875069782185546
694,7.875069132870327,7.87506913294948
695,7.875068489567164,7.875068489647076
696,7.875067852144896,7.875067852225557
697,7.875067220551181,7.875067220632586
698,7.8750665947341325,7.875066594816275
699,7.875065974642309,7.875065974725179
700,7.875065360224702,7.875065360308296
701,7.875064751430745,7.87506475151505
702,7.8750641482103,7.87506414829531
703,7.875063550513659,7.875063550599369
704,7.87506295829154,7.8750629583779395
705,7.875062371495082,7.8750623715821675
706,7.875061790075848,7.8750617901636035
707,7.875061213985814,7.875061214074232
708,7.875060643177355,7.875060643266437
709,7.875060077603283,7.875060077693017
710,7.875059517216791,7.875059517307167
711,7.875058961971483,7.8750589620624964
712,7.875058411821363,7.875058411913004
713,7.875057866720828,7.875057866813092
714,7.875057326624675,7.875057326717551
715,7.875056791488075,7.875056791581557
716,7.875056261266604,7.875056261360682
717,7.875055735916206,7.875055736010878
718,7.875055215393215,7.875055215488472
719,7.875054699654338,7.875054699750168
720,7.8750541886566525,7.875054188753051
721,7.875053682357615,7.875053682454576
722,7.875053180715044,7.875053180812556
723,7.875052683687124,7.875052683785184
724,7.875052191232398,7.875052191330997
725,7.875051703309778,7.875051703408909
726,7.87505121987852,7.875051219978178
727,7.875050740898244,7.87505074099842
728,7.87505026632891,7.8750502664295965
729,7.875049796130836,7.875049796232023
730,7.875049330264672,7.875049330366358
731,7.875048868691421,7.875048868793595
732,7.875048411372419,7.875048411475072
733,7.875047958269336,7.875047958372466
734,7.875047509344188,7.875047509447789
735,7.875047064559306,7.875047064663362
736,7.875046623877349,7.875046623981865
737,7.875046187261324,7.8750461873662845
738,7.875045754674526,7.875045754779929
739,7.875045326080603,7.875045326186434
740,7.8750449014434905,7.875044901549753
741,7.875044480727463,7.875044480834144
742,7.875044063897096,7.875044064004191
743,7.875043650917274,7.875043651024774
744,7.87504324175319,7.87504324186109
745,7.875042836370341,7.875042836478633
746,7.875042434734524,7.875042434843203
747,7.87504203681184,7.875042036920897
748,7.875041642568679,7.875041642678114
749,7.875041251971738,7.875041252081537
750,7.8750408649879935,7.875040865098153
751,7.875040481584716,7.8750404816952315
752,7.875040101729464,7.875040101840324
753,7.875039725390079,7.875039725501281
754,7.875039352534685,7.8750393526462235
755,7.87503898313169,7.875038983243555
756,7.8750386171497695,7.875038617261961
757,7.875038254557888,7.875038254670395
758,7.875037895325272,7.875037895438089
759,7.875037539421425,7.875037539534544
760,7.8750371868161135,7.87503718692953
761,7.875036837479373,7.875036837593083
762,7.875036491381503,7.875036491495498
763,7.875036148493068,7.875036148607344
764,7.875035808784887,7.875035808899435
765,7.875035472228037,7.875035472342851
766,7.8750351387938515,7.875035138908927
767,7.875034808453916,7.87503480856925
768,7.875034481180069,7.875034481295656
769,7.875034156944398,7.8750341570602265
770,7.8750338357192335,7.875033835835301
771,7.875033517477154,7.875033517593455
772,7.875033202190979,7.875033202307507
773,7.8750328898337685,7.875032889950519
774,7.8750325803788215,7.875032580495788
775,7.8750322737996745,7.875032273916851
776,7.875031970070094,7.875031970187479
777,7.875031669164087,7.875031669281673
778,7.875031371055884,7.875031371173663
779,7.875031075719949,7.875031075837915
780,7.875030783130963,7.875030783249112
781,7.875030493263846,7.875030493382174
782,7.8750302060937285,7.875030206212232
783,7.875029921595971,7.87502992171464
784,7.8750296397461454,7.8750296398649775
785,7.875029360520044,7.875029360639036
786,7.875029083893677,7.8750290840128185
787,7.875028809843264,7.875028809962556
788,7.875028538345242,7.875028538464675
789,7.875028269376249,7.875028269495818
790,7.875028002913137,7.875028003032839
791,7.87502773893296,7.875027739052792
792,7.875027477412988,7.8750274775329405
793,7.875027218330677,7.875027218450748
794,7.875026961663697,7.875026961783883
795,7.875026707389916,7.875026707510204
796,7.875026455487387,7.87502645560778
797,7.875026205934372,7.875026206054867
798,7.87502595870933,7.8750259588299185
799,7.875025713790898,7.875025713911571
800,7.875025471157913,7.875025471278675
801,7.875025230789405,7.875025230910249
802,7.875024992664583,7.8750249927855
803,7.875024756762846,7.875024756883837
804,7.875024523063781,7.875024523184837
805,7.8750242915471516,7.875024291668268
806,7.875024062192904,7.87502406231408
807,7.875023834981167,7.875023835102397
808,7.875023609892244,7.8750236100135265
809,7.875023386906624,7.87502338702795
810,7.875023166004956,7.875023166126323
811,7.875022947168078,7.8750229472894775
812,7.8750227303769815,7.8750227304984195
813,7.875022515612852,7.875022515734315
814,7.87502230285703,7.875022302978516
815,7.875022092091018,7.875022092212527
816,7.875021883296501,7.875021883418024
817,7.875021676455316,7.875021676576851
818,7.875021471549468,7.875021471671014
819,7.875021268561125,7.8750212686826755
820,7.875021067472611,7.8750210675941625
821,7.875020868266417,7.875020868387968
822,7.875020670925188,7.8750206710467285
823,7.875020475431716,7.8750204755532485
824,7.875020281768963,7.875020281890478
825,7.875020089920038,7.875020090041536
826,7.875019899868199,7.8750198999896766
827,7.875019711596861,7.875019711718311
828,7.875019525089586,7.875019525211009
829,7.875019340330084,7.875019340451472
830,7.8750191573022095,7.875019157423565
831,7.875018975989978,7.87501897611129
832,7.87501879637752,7.875018796498792
833,7.875018618449138,7.875018618570365
834,7.875018442189263,7.875018442310441
835,7.875018267582472,7.875018267703593
836,7.875018094613472,7.87501809473454
837,7.87501792326712,7.875017923388129
838,7.875017753528403,7.875017753649349
839,7.875017585382449,7.875017585503329
840,7.8750174188145134,7.875017418935325
841,7.875017253809997,7.875017253930735
842,7.875017090354416,7.87501709047508
843,7.875016928433436,7.875016928554021
844,7.875016768032837,7.875016768153341
845,7.87501660913854,7.875016609258957
846,7.875016451736585,7.875016451856917
847,7.875016295813146,7.8750162959333885
848,7.875016141354517,7.875016141474663
849,7.875015988347121,7.87501598846717
850,7.875015836777499,7.87501583689745
851,7.875015686632316,7.875015686752167
852,7.8750155378983635,7.875015538018107
853,7.875015390562548,7.875015390682185
854,7.875015244611893,7.875015244731422
855,7.875015100033547,7.875015100152961
856,7.875014956814769,7.87501495693407
857,7.875014814942937,7.875014815062119
858,7.875014674405548,7.875014674524608
859,7.8750145351902,7.875014535309134
860,7.875014397284618,7.875014397403429
861,7.875014260676629,7.875014260795311
862,7.875014125354181,7.875014125472733
863,7.875013991305321,7.87501399142374
864,7.875013858518214,7.875013858636495
865,7.875013726981126,7.8750137270992715
866,7.875013596682434,7.875013596800438
867,7.8750134676106205,7.87501346772848
868,7.875013339754271,7.8750133398719875
869,7.87501321310208,7.87501321321965
870,7.875013087642841,7.875013087760261
871,7.87501296336545,7.875012963482716
872,7.875012840258907,7.8750128403760185
873,7.8750127183123135,7.875012718429266
874,7.87501259751486,7.875012597631658
875,7.875012477855853,7.875012477972488
876,7.875012359324685,7.875012359441159
877,7.875012241910847,7.875012242027159
878,7.875012125603933,7.875012125720073
879,7.875012010393624,7.875012010509596
880,7.875011896269696,7.875011896385496
881,7.875011783222021,7.875011783337652
882,7.8750116712405696,7.875011671356022
883,7.875011560315394,7.875011560430675
884,7.875011450436644,7.875011450551742
885,7.8750113415945595,7.875011341709478
886,7.8750112337794675,7.8750112338942015
887,7.875011126981782,7.875011127096335
888,7.8750110211920115,7.875011021306374
889,7.875010916400746,7.875010916514921
890,7.87501081259866,7.875010812712648
891,7.8750107097765225,7.875010709890317
892,7.875010607925181,7.875010608038785
893,7.87501050703557,7.8750105071489775
894,7.8750104070986975,7.875010407211908
895,7.875010308105669,7.875010308218685
896,7.875010210047664,7.875010210160481
897,7.875010112915944,7.8750101130285595
898,7.87501001670185,7.875010016814261
899,7.875009921396802,7.875009921509012
900,7.8750098269923035,7.8750098271043045
901,7.87500973347993,7.875009733591725
902,7.875009640851336,7.875009640962922
903,7.875009549098263,7.875009549209635
904,7.875009458212508,7.875009458323673
905,7.875009368185966,7.875009368296916
906,7.875009279010591,7.87500927912133
907,7.87500919067842,7.875009190788939
908,7.875009103181553,7.875009103291857
909,7.875009016512174,7.875009016622264
910,7.875008930662538,7.875008930772403
911,7.875008845624963,7.875008845734608
912,7.875008761391847,7.8750087615012685
913,7.875008677955645,7.875008678064848
914,7.875008595308903,7.87500859541788
915,7.875008513444216,7.875008513552969
916,7.87500843235426,7.875008432462784
917,7.8750083520317675,7.875008352140066
918,7.8750082724695485,7.875008272577617
919,7.875008193660474,7.875008193768311
920,7.875008115597484,7.875008115705089
921,7.8750080382735765,7.875008038380955
922,7.875007961681828,7.875007961788967
923,7.875007885815359,7.8750078859222645
924,7.875007810667374,7.875007810774044
925,7.875007736231129,7.875007736337564
926,7.875007662499946,7.875007662606141
927,7.875007589467207,7.8750075895731655
928,7.875007517126352,7.875007517232075
929,7.875007445470894,7.8750074455763714
930,7.875007374494388,7.875007374599627
931,7.875007304190467,7.875007304295464
932,7.875007234552811,7.875007234657562
933,7.875007165575161,7.87500716567967
934,7.8750070972513155,7.875007097355584
935,7.875007029575137,7.875007029679158
936,7.875006962540536,7.87500696264431
937,7.875006896141484,7.875006896245013
938,7.87500683037201,7.8750068304752885
939,7.875006765226193,7.875006765329225
940,7.875006700698166,7.875006700800954
941,7.8750066367821345,7.875006636884667
942,7.87500657347233,7.875006573574613
943,7.875006510763055,7.875006510865089
944,7.875006448648664,7.875006448750449
945,7.875006387123561,7.875006387225091
946,7.8750063261821985,7.875006326283473
947,7.875006265819087,7.875006265920108
948,7.875006206028781,7.8750062061295525
949,7.875006146805895,7.875006146906409
950,7.87500608814509,7.875006088245346
951,7.875006030041067,7.875006030141067
952,7.875005972488587,7.875005972588333
953,7.875005915482459,7.875005915581949
954,7.875005859017539,7.875005859116772
955,7.875005803088728,7.875005803187702
956,7.8750057476909765,7.875005747789693
957,7.875005692819281,7.875005692917737
958,7.875005638468684,7.875005638566885
959,7.875005584634284,7.8750055847322225
960,7.875005531311207,7.875005531408885
961,7.875005478494639,7.875005478592057
962,7.875005426179806,7.875005426276965
963,7.875005374361977,7.875005374458874
964,7.875005323036467,7.875005323133102
965,7.875005272198636,7.875005272295012
966,7.875005221843883,7.8750052219399915
967,7.875005171967652,7.875005172063499
968,7.875005122565431,7.875005122661017
969,7.875005073632753,7.875005073728074
970,7.875005025165177,7.875005025260236
971,7.875004977158327,7.8750049772531225
972,7.8750049296078535,7.875004929702385
973,7.875004882509445,7.875004882603711
974,7.875004835858837,7.87500483595284
975,7.875004789651808,7.875004789745542
976,7.875004743884161,7.875004743977634
977,7.8750046985517566,7.875004698644965
978,7.875004653650478,7.875004653743421
979,7.875004609176263,7.875004609268939
980,7.875004565125074,7.875004565217484
981,7.875004521492915,7.875004521585058
982,7.875004478275829,7.875004478367708
983,7.875004435469894,7.875004435561509
984,7.875004393071228,7.875004393162578
985,7.875004351075985,7.875004351167063
986,7.875004309480349,7.875004309571163
987,7.87500426828054,7.875004268371088
988,7.875004227472826,7.875004227563106
989,7.875004187053496,7.875004187143509
990,7.8750041470188785,7.875004147108622
991,7.875004107365336,7.875004107454818
992,7.87500406808927,7.875004068178482
993,7.875004029187105,7.875004029276052
994,7.875003990655312,7.875003990743987
995,7.87500395249038,7.8750039525787905
996,7.875003914688845,7.87500391477699
997,7.875003877247268,7.875003877335148
998,7.875003840162246,7.875003840249854
999,7.875003803430401,7.875003803517745
1000,7.875003767048394,7.875003767135472
1001,7.875003731012915,7.875003731099723
1002,7.875003695320681,7.875003695407226
1003,7.875003659968448,7.875003660054727
1004,7.8750036249529956,7.875003625039009
1005,7.875003590271136,7.875003590356881
1006,7.875003555919713,7.875003556005188
1007,7.875003521895592,7.875003521980805
1008,7.875003488195685,7.875003488280627
1009,7.875003454816908,7.875003454901584
1010,7.875003421756227,7.87500342184064
1011,7.8750033890106295,7.875003389094777
1012,7.87500335657713,7.875003356661014
1013,7.8750033244527735,7.875003324536388
1014,7.875003292634627,7.875003292717979
1015,7.875003261119794,7.87500326120288
1016,7.875003229905394,7.875003229988218
1017,7.875003198988588,7.875003199071147
1018,7.875003168366553,7.875003168448846
1019,7.875003138036493,7.875003138118518
1020,7.875003107995642,7.875003108077403
1021,7.8750030782412574,7.875003078322753
1022,7.875003048770624,7.875003048851856
1023,7.87500301958105,7.87500301966202
1024,7.8750029906698735,7.875002990750581
1025,7.875002962034453,7.875002962114896
1026,7.875002933672173,7.875002933752353
1027,7.875002905580442,7.875002905660362
1028,7.875002877756697,7.875002877836354
1029,7.875002850198393,7.875002850277787
1030,7.8750028229030145,7.875002822982145
1031,7.875002795868061,7.87500279594693
1032,7.875002769091066,7.875002769169677
1033,7.8750027425695865,7.875002742647933
1034,7.875002716301189,7.875002716379274
1035,7.875002690283479,7.875002690361301
1036,7.87500266451407,7.875002664591636
1037,7.875002638990612,7.875002639067914
1038,7.8750026137107625,7.875002613787808
1039,7.875002588672215,7.875002588749001
1040,7.875002563872677,7.875002563949207
1041,7.8750025393098815,7.875002539386151
1042,7.875002514981575,7.8750025150575835
1043,7.8750024908855325,7.875002490961284
1044,7.875002467019552,7.875002467095048
1045,7.875002443381445,7.875002443456684
1046,7.87500241996905,7.875002420044032
1047,7.875002396780216,7.875002396854943
1048,7.875002373812827,7.875002373887298
1049,7.8750023510647775,7.87500235113899
1050,7.875002328533979,7.875002328607936
1051,7.875002306218374,7.875002306292073
1052,7.8750022841159115,7.875002284189357
1053,7.875002262224565,7.875002262297759
1054,7.875002240542331,7.875002240615274
1055,7.8750022190672295,7.8750022191399145
1056,7.87500219779728,7.875002197869711
1057,7.8750021767305345,7.875002176802715
1058,7.875002155865065,7.875002155936997
1059,7.875002135198956,7.875002135270634
1060,7.875002114730311,7.875002114801739
1061,7.875002094457255,7.875002094528432
1062,7.875002074377928,7.875002074448852
1063,7.875002054490485,7.875002054561161
1064,7.875002034793101,7.875002034863526
1065,7.875002015283967,7.875002015354144
1066,7.875001995961297,7.8750019960312265
1067,7.875001976823316,7.875001976892994
1068,7.875001957868265,7.875001957937698
1069,7.875001939094407,7.875001939163589
1070,7.875001920500012,7.875001920568948
1071,7.875001902083375,7.875001902152069
1072,7.875001883842807,7.875001883911252
1073,7.875001865776634,7.875001865844829
1074,7.875001847883187,7.8750018479511406
1075,7.875001830160829,7.875001830228538
1076,7.875001812607935,7.875001812675397
1077,7.8750017952228815,7.875001795290104
1078,7.875001778004079,7.875001778071061
1079,7.875001760949941,7.875001761016679
1080,7.875001744058903,7.875001744125399
1081,7.875001727329412,7.875001727395665
1082,7.875001710759923,7.875001710825935
1083,7.875001694348919,7.875001694414693
1084,7.87500167809489,7.875001678160423
1085,7.8750016619963406,7.87500166206163
1086,7.875001646051784,7.875001646116839
1087,7.875001630259762,7.8750016303245784
1088,7.875001614618818,7.875001614683396
1089,7.875001599127513,7.875001599191853
1090,7.875001583784422,7.875001583848525
1091,7.875001568588131,7.875001568651998
1092,7.875001553537242,7.87500155360087
1093,7.875001538630372,7.875001538693769
1094,7.875001523866145,7.875001523929305
1095,7.875001509243205,7.87500150930613
1096,7.875001494760203,7.875001494822894
1097,7.875001480415805,7.875001480478263
1098,7.875001466208689,7.875001466270917
1099,7.8750014521375515,7.8750014521995455
1100,7.8750014382010916,7.8750014382628555
1101,7.875001424398027,7.875001424459562
1102,7.87500141072709,7.8750014107883874
1103,7.875001397187009,7.875001397248084
1104,7.87500138377655,7.875001383837393
1105,7.875001370494469,7.8750013705550845
1106,7.875001357339546,7.875001357399932
1107,7.875001344310564,7.875001344370721
1108,7.875001331406328,7.875001331466256
1109,7.875001318625639,7.875001318685345
1110,7.875001305967328,7.875001306026803
1111,7.875001293430222,7.875001293489472
1112,7.875001281013165,7.875001281072194
1113,7.875001268715018,7.875001268773818
1114,7.8750012565346355,7.875001256593216
1115,7.875001244470907,7.875001244529262
1116,7.875001232522709,7.875001232580842
1117,7.875001220688944,7.875001220746855
1118,7.875001208968516,7.875001209026211
1119,7.875001197360355,7.875001197417823
1120,7.875001185863376,7.875001185920625
1121,7.875001174476523,7.87500117453355
1122,7.8750011631987435,7.875001163255554
1123,7.875001152029002,7.875001152085593
1124,7.875001140966263,7.875001141022635
1125,7.875001130009504,7.875001130065659
1126,7.875001119157711,7.875001119213655
1127,7.87500110840989,7.8750011084656135
1128,7.875001097765045,7.875001097820551
1129,7.875001087222189,7.875001087277482
1130,7.875001076780354,7.875001076835429
1131,7.875001066438568,7.875001066493431
1132,7.875001056195883,7.875001056250534
1133,7.875001046051349,7.875001046105789
1134,7.875001036004031,7.875001036058256
1135,7.875001026052997,7.875001026107014
1136,7.875001016197331,7.875001016251136
1137,7.8750010064361184,7.875001006489712
1138,7.8750009967684615,7.875000996821843
1139,7.87500098719346,7.875000987246636
1140,7.875000977710235,7.875000977763202
1141,7.87500096831791,7.87500096837067
1142,7.875000959015615,7.8750009590681636
1143,7.875000949802486,7.8750009498548295
1144,7.875000940677677,7.8750009407298105
1145,7.875000931640335,7.875000931692269
1146,7.875000922689636,7.875000922741364
1147,7.875000913824745,7.875000913876267
1148,7.875000905044845,7.875000905096166
1149,7.875000896349122,7.875000896400236
1150,7.8750008877367685,7.875000887787683
1151,7.875000879206993,7.875000879257706
1152,7.875000870759008,7.875000870809516
1153,7.8750008623920245,7.875000862442333
1154,7.875000854105268,7.875000854155381
1155,7.875000845897981,7.875000845947892
1156,7.875000837769396,7.875000837819106
1157,7.875000829718761,7.8750008297682745
1158,7.875000821745335,7.875000821794649
1159,7.875000813848375,7.875000813897493
1160,7.875000806027153,7.875000806076071
1161,7.875000798280943,7.875000798329667
1162,7.87500079060903,7.87500079065756
1163,7.8750007830107,7.875000783059033
1164,7.875000775485253,7.875000775533393
1165,7.875000768031988,7.875000768079935
1166,7.87500076065022,7.875000760697972
1167,7.875000753339258,7.875000753386821
1168,7.875000746098435,7.875000746145802
1169,7.87500073892707,7.875000738974247
1170,7.875000731824503,7.875000731871492
1171,7.875000724790074,7.8750007248368705
1172,7.875000717823135,7.875000717869743
1173,7.875000710923036,7.875000710969457
1174,7.875000704089141,7.875000704135374
1175,7.875000697320816,7.875000697366859
1176,7.875000690617428,7.875000690663287
1177,7.8750006839783655,7.875000684024037
1178,7.875000677403006,7.875000677448491
1179,7.875000670890742,7.875000670936043
1180,7.875000664440972,7.875000664486084
1181,7.875000658053092,7.875000658098023
1182,7.875000651726512,7.875000651771259
1183,7.87500064546065,7.8750006455052155
1184,7.875000639254917,7.875000639299301
1185,7.875000633108747,7.875000633152947
1186,7.875000627021563,7.875000627065583
1187,7.8750006209927985,7.87500062103664
1188,7.875000615021903,7.875000615065561
1189,7.875000609108315,7.875000609151795
1190,7.875000603251487,7.875000603294789
1191,7.875000597450878,7.875000597494001
1192,7.875000591705951,7.875000591748896
1193,7.875000586016168,7.875000586058938
1194,7.875000580381005,7.875000580423595
1195,7.875000574799936,7.875000574842356
1196,7.875000569272444,7.875000569314688
1197,7.875000563798021,7.875000563840085
1198,7.875000558376147,7.875000558418043
1199,7.875000553006331,7.875000553048052
1200,7.87500054768807,7.875000547729619
1201,7.87500054242087,7.875000542462244
1202,7.8750005372042375,7.875000537245445
1203,7.8750005320376975,7.875000532078732
1204,7.875000526920765,7.875000526961627
1205,7.875000521852963,7.875000521893655
1206,7.875000516833823,7.875000516874345
1207,7.875000511862878,7.8750005119032345
1208,7.87500050693967,7.875000506979855
1209,7.875000502063738,7.875000502103757
1210,7.875000497234623,7.875000497274479
1211,7.8750004924518935,7.875000492491579
1212,7.875000487715091,7.875000487754611
1213,7.875000483023779,7.875000483063134
1214,7.875000478377522,7.875000478416714
1215,7.8750004737758905,7.875000473814915
1216,7.875000469218452,7.875000469257315
1217,7.8750004647047875,7.8750004647434855
1218,7.875000460234477,7.875000460273013
1219,7.8750004558071,7.875000455845478
1220,7.875000451422252,7.875000451460466
1221,7.875000447079519,7.875000447117573
1222,7.875000442778505,7.8750004428164
1223,7.8750004385188035,7.8750004385565395
1224,7.875000434300022,7.875000434337596
1225,7.875000430121767,7.875000430159183
1226,7.875000425983649,7.875000426020909
1227,7.875000421885286,7.875000421922389
1228,7.875000417826296,7.87500041786324
1229,7.8750004138063,7.875000413843088
1230,7.875000409824924,7.875000409861557
1231,7.8750004058818,7.8750004059182785
1232,7.8750004019765605,7.875000402012887
1233,7.8750003981088454,7.875000398145014
1234,7.875000394278285,7.875000394314302
1235,7.87500039048453,7.875000390520396
1236,7.87500038672723,7.875000386762947
1237,7.875000383006035,7.875000383041594
1238,7.875000379320593,7.8750003793560035
1239,7.875000375670567,7.875000375705826
1240,7.875000372055613,7.87500037209072
1241,7.875000368475395,7.8750003685103565
1242,7.875000364929585,7.875000364964396
1243,7.875000361417847,7.875000361452508


==> convergence_data/congestion_0.5.dat <==
iter,minmax,downstairs
1,7.919898160859741,7.919898160820512
2,7.91950628574623,7.919506285648001
3,7.919118629939368,7.919118629500679
4,7.918735134104613,7.918735133696301
5,7.918355740967953,7.918355740588678
6,7.917980393895865,7.917980393545472
7,7.917609037248236,7.917609036926569
8,7.917241616356295,7.917241616063029
9,7.91687807761036,7.916878077240965
10,7.91651836758953,7.916518367610086
11,7.916162435130733,7.916162435403274
12,7.915810229455557,7.915810229503262
13,7.915461699969958,7.9154617000174285
14,7.915116797535663,7.915116797346991
15,7.914775473317027,7.914775473427695
16,7.9144376804061745,7.551668232093959
17,7.914103371665167,7.551668232093959
18,7.913772501128908,7.551668232093959
19,7.913445023553084,7.551668232093959
20,7.913120894502192,7.551668232093959
21,7.9128000699739385,7.551668232093959
22,7.91248250746586,7.551668232093959
23,7.912168164099192,6.139869784755968
24,7.911856998551272,6.139869784755968
25,7.911548969893818,6.139869784755968
26,7.911244037867166,6.139070259513789
27,7.910942162868188,6.139070259513789
28,7.910643306156475,6.139070259513789
29,7.9103474290893026,6.139070259513789
30,7.910054493900597,6.139070259513789
31,7.909764463620561,6.139070259513789
32,7.909477301733571,6.139070259513789
33,7.909192972306164,6.139070259513789
34,7.908911439988626,6.139070259513789
35,7.908632669406305,6.139070259513789
36,7.908356627416827,6.139070259513789
37,7.908083279786417,6.139070259513789
38,7.907812592657908,6.139070259513789
39,7.907544533730862,6.139070259513789
40,7.907279071177126,6.139070259513789
41,7.907016173274477,6.139070259513789
42,7.906755808765994,6.139070259513789
43,7.906497947108127,6.139070259513789
44,7.906242557886628,6.139070259513789
45,7.905989611372771,6.139070259513789
46,7.905739077960739,6.139070259513789
47,7.905490929023031,6.139070259513789
48,7.905245136177735,6.139070259513789
49,7.90500167145762,6.139070259513789
50,7.9047605071669285,6.139070259513789
51,7.904521616211305,6.139070259513789
52,7.904284971647049,6.139070259513789
53,7.904050547189126,6.139070259513789
54,7.903818316854002,6.139070259513789
55,7.903588255030378,6.139070259513789
56,7.903360336683412,6.139070259513789
57,7.903134536888981,6.139070259513789
58,7.902910830844088,6.139070259513789
59,7.902689194749276,6.139070259513789
60,7.902469604791976,6.139070259513789
61,7.902252037779805,6.139070259513789
62,7.902036470275417,6.139070259513789
63,7.90182287960542,6.139070259513789
64,7.901611243327909,6.139070259513789
65,7.901401539331358,6.139070259513789
66,7.901193745815703,6.139070259513789
67,7.90098784129045,6.139070259513789
68,7.900783804569324,6.139070259513789
69,7.900581614764964,6.139070259513789
70,7.900381251283807,6.139070259513789
71,7.900182693846176,6.139070259513789
72,7.89998592243839,6.139070259513789
73,7.8997909172516145,6.139070259513789
74,7.899597658633801,6.139070259513789
75,7.899406127809651,6.139070259513789
76,7.899216305638913,6.139070259513789
77,7.899028173464475,6.139070259513789
78,7.898841712650848,6.139070259513789
79,7.898656905423567,6.139070259513789
80,7.898473733676861,6.139070259513789
81,7.898292179768515,6.139070259513789
82,7.898112226263556,6.139070259513789
83,7.897933855866356,6.139070259513789
84,7.89775705170773,6.139070259513789
85,7.897581796809187,6.139070259513789
86,7.897408074925948,6.139070259513789
87,7.897235869781318,6.139070259513789
88,7.897065165322192,6.139070259513789
89,7.8968959457182075,6.139070259513789
90,7.896728195394614,6.139070259513789
91,7.896561898197078,6.139070259513789
92,7.896397039366424,6.139070259513789
93,7.896233603829094,6.139070259513789
94,7.89607157674842,6.139070259513789
95,7.895910943467124,6.139070259513789
96,7.895751689518198,6.139070259513789
97,7.895593800621926,6.139070259513789
98,7.895437262682865,6.139070259513789
99,7.895282061787755,6.139070259513789
100,7.895128184216549,6.139070259513789
101,7.894975616378199,6.139070259513789
102,7.894824344949376,6.139070259513789
103,7.894674356667986,6.139070259513789
104,7.894525638488422,6.139070259513789
105,7.89437817761395,6.139070259513789
106,7.894231961230703,6.139070259513789
107,7.894086976777523,6.139070259513789
108,7.893943211755536,6.139070259513789
109,7.89380065410404,6.139070259513789
110,7.893659291632161,6.139070259513789
111,7.893519112393739,6.139070259513789
112,7.893380104629512,6.139070259513789
113,7.89324225657652,6.139070259513789
114,7.893105556830704,6.139070259513789
115,7.892969993991866,6.139070259513789
116,7.892835556833099,6.139070259513789
117,7.892702234261856,6.139070259513789
118,7.89257001531008,6.139070259513789
119,7.892438889015388,6.139070259513789
120,7.892308844943819,6.139070259513789
121,7.892179872387665,6.139070259513789
122,7.892051961018312,6.139070259513789
123,7.891925100465862,6.139070259513789
124,7.891799280495953,6.139070259513789
125,7.891674491197236,6.139070259513789
126,7.891550722415123,6.139070259513789
127,7.891427964427119,6.139070259513789
128,7.891306207620315,6.139070259513789
129,7.891185442263424,6.139070259513789
130,7.891065658905672,6.139070259513789
131,7.890946848181436,6.139070259513789
132,7.89082900085969,6.139070259513789
133,7.890712107700457,6.139070259513789
134,7.890596159724767,6.139070259513789
135,7.8904811480147545,6.139070259513789
136,7.8903670637266385,6.139070259513789
137,7.890253898031969,6.139070259513789
138,7.890141642418606,6.139070259513789
139,7.8900302883131825,6.139070259513789
140,7.889919827299907,6.139070259513789
141,7.8898102509958905,6.139070259513789
142,7.8897015511800825,6.139070259513789
143,7.889593719702642,6.139070259513789
144,7.889486748506318,6.139070259513789
145,7.889380629625104,6.139070259513789
146,7.889275355183039,6.139070259513789
147,7.8891709173930575,6.139070259513789
148,7.88906730855567,6.139070259513789
149,7.888964521057756,6.139070259513789
150,7.888862547371391,6.139070259513789
151,7.888761380050989,6.139070259513789
152,7.888661011755253,6.139070259513789
153,7.888561435188714,6.139070259513789
154,7.88846264327739,6.139070259513789
155,7.888364628697602,6.139070259513789
156,7.8882673844827496,6.139070259513789
157,7.88817090357088,6.139070259513789
158,7.888075179213918,6.139070259513789
159,7.88798020458565,6.139070259513789
160,7.887885972996923,6.139070259513789
161,7.88779247766828,6.139070259513789
162,7.887699711897077,6.139070259513789
163,7.887607669453526,6.139070259513789
164,7.887516343757873,6.139070259513789
165,7.887425728424986,6.139070259513789
166,7.887335817161525,6.139070259513789
167,7.8872466035918505,6.139070259513789
168,7.887158081752885,6.139070259513789
169,7.88707024542955,6.139070259513789
170,7.886983088579286,6.139070259513789
171,7.886896605225378,6.139070259513789
172,7.886810789452715,6.139070259513789
173,7.886725635415003,6.139070259513789
174,7.88664113730204,6.139070259513789
175,7.886557289380779,6.139070259513789
176,7.886474085961709,6.139070259513789
177,7.886391521464319,6.139070259513789
178,7.886309590317601,6.139070259513789
179,7.886228287024721,6.139070259513789
180,7.8861476061460225,6.139070259513789
181,7.886067542298305,6.139070259513789
182,7.885988090154087,6.139070259513789
183,7.885909244440877,6.139070259513789
184,7.885830999946569,6.139070259513789
185,7.885753351518359,6.139070259513789
186,7.885676294164099,6.139070259513789
187,7.885599822529124,6.139070259513789
188,7.885523931779615,6.139070259513789
189,7.8854486170745774,6.139070259513789
190,7.8853738732571985,6.139070259513789
191,7.885299695643943,6.139070259513789
192,7.88522607941813,6.139070259513789
193,7.885153019659954,6.139070259513789
194,7.885080511776744,6.139070259513789
195,7.885008551105218,6.139070259513789
196,7.884937133028877,6.139070259513789
197,7.884866252977434,6.139070259513789
198,7.8847959064262545,6.139070259513789
199,7.884726088895791,6.139070259513789
200,7.8846567959510985,6.139070259513789
201,7.884588023201276,6.139070259513789
202,7.884519766298678,6.139070259513789
203,7.8844520209387525,6.139070259513789
204,7.884384782859374,6.139070259513789
205,7.884318047842536,6.139070259513789
206,7.8842518117226605,6.139070259513789
207,7.884186070467434,6.139070259513789
208,7.8841208197796355,6.139070259513789
209,7.884056055593023,6.139070259513789
210,7.88399177399997,6.139070259513789
211,7.883927970999005,6.139070259513789
212,7.883864642649733,6.139070259513789
213,7.883801785063659,6.139070259513789
214,7.88373939427774,6.139070259513789
215,7.883677466620634,6.139070259513789
216,7.883615998232114,6.139070259513789
217,7.883554985339923,6.139070259513789
218,7.883494424257453,6.139070259513789
219,7.883434311437806,6.139070259513789
220,7.883374643084288,6.139070259513789
221,7.883315415586217,6.139070259513789
222,7.883256625195919,6.139070259513789
223,7.883198268535027,6.139070259513789
224,7.8831403420939505,6.139070259513789
225,7.883082842565053,6.139070259513789
226,7.8830257663382595,6.139070259513789
227,7.8829691098232155,6.139070259513789
228,7.882912869964049,6.139070259513789
229,7.88285704327665,6.139070259513789
230,7.882801626426598,6.139070259513789
231,7.882746616127284,6.139070259513789
232,7.882692009122711,6.139070259513789
233,7.882637802187971,6.139070259513789
234,7.882583991920245,6.139070259513789
235,7.882530575356814,6.139070259513789
236,7.882477549359571,6.139070259513789
237,7.882424910819263,6.139070259513789
238,7.882372656656282,6.139070259513789
239,7.882320784046123,6.139070259513789
240,7.882269289744247,6.139070259513789
241,7.882218170758904,6.139070259513789
242,7.882167423938057,6.139070259513789
243,7.882117046491166,6.139070259513789
244,7.882067035512689,6.139070259513789
245,7.882017388108368,6.139070259513789
246,7.881968101409102,6.139070259513789
247,7.881919172869396,6.139070259513789
248,7.881870599324148,6.139070259513789
249,7.881822378073994,6.139070259513789
250,7.88177450635902,6.139070259513789
251,7.88172698144379,6.139070259513789
252,7.881679800626111,6.139070259513789
253,7.881632961218946,6.139070259513789
254,7.881586460623183,6.139070259513789
255,7.8815402961915035,6.139070259513789
256,7.881494465262062,6.139070259513789
257,7.881448965242869,6.139070259513789
258,7.881403793567769,6.139070259513789
259,7.881358947688488,6.139070259513789
260,7.8813144250815395,6.139070259513789
261,7.881270223249046,6.139070259513789
262,7.881226339443611,6.139070259513789
263,7.881182771566324,6.139070259513789
264,7.881139517088504,6.139070259513789
265,7.881096573545668,6.139070259513789
266,7.881053938576877,6.139070259513789
267,7.881011609806795,6.139070259513789
268,7.880969584895532,6.139070259513789
269,7.880927861447692,6.139070259513789
270,7.8808864372851675,6.139070259513789
271,7.8808453100430205,6.139070259513789
272,7.880804477484513,6.139070259513789
273,7.880763937330369,6.139070259513789
274,7.880723687348682,6.139070259513789
275,7.880683725326811,6.139070259513789
276,7.880644049071166,6.139070259513789
277,7.880604656407026,6.139070259513789
278,7.880565545178344,6.139070259513789
279,7.880526713253824,6.139070259513789
280,7.880488158509822,6.139070259513789
281,7.880449878918,6.139070259513789
282,7.880411872228622,6.139070259513789
283,7.880374136458942,6.139070259513789
284,7.880336669572721,6.139070259513789
285,7.880299469349449,6.139070259513789
286,7.880262534238742,6.139070259513789
287,7.880225861960089,6.139070259513789
288,7.880189450328796,6.139070259513789
289,7.880153297775127,6.139070259513789
290,7.880117402156186,6.139070259513789
291,7.880081761540615,6.139070259513789
292,7.88004637401312,6.139070259513789
293,7.880011237674301,6.139070259513789
294,7.8799763506427265,6.139070259513789
295,7.879941710926634,6.139070259513789
296,7.87990731686051,6.139070259513789
297,7.879873166559535,6.139070259513789
298,7.8798392582196195,6.139070259513789
299,7.879805590022764,6.139070259513789
300,7.87977216019223,6.139070259513789
301,7.879738966950848,6.139070259513789
302,7.879706008498481,6.139070259513789
303,7.879673283120299,6.139070259513789
304,7.8796407892593665,6.139070259513789
305,7.879608524836331,6.139070259513789
306,7.879576488331497,6.139070259513789
307,7.8795446780556135,6.139070259513789
308,7.879513092333269,6.139070259513789
309,7.879481729502772,6.139070259513789
310,7.879450587916011,6.139070259513789
311,7.879419665938336,6.139070259513789
312,7.879388961948422,6.139070259513789
313,7.879358474339434,6.139070259513789
314,7.879328201365719,6.139070259513789
315,7.879298141713881,6.139070259513789
316,7.879268293668043,6.139070259513789
317,7.8792386558692495,6.139070259513789
318,7.879209226539014,6.139070259513789
319,7.879180004189365,6.139070259513789
320,7.879150987288298,6.139070259513789
321,7.87912217436643,6.139070259513789
322,7.879093563933919,6.139070259513789
323,7.879065154567568,6.139070259513789
324,7.879036944691425,6.139070259513789
325,7.879008932839027,6.139070259513789
326,7.878981117606419,6.139070259513789
327,7.878953497560904,6.139070259513789
328,7.878926071236652,6.139070259513789
329,7.878898837296083,6.139070259513789
330,7.878871794526467,6.139070259513789
331,7.878844941087522,6.139070259513789
332,7.8788182758218595,6.139070259513789
333,7.878791797234184,6.139070259513789
334,7.878765504221529,6.139070259513789
335,7.878739395357413,6.139070259513789
336,7.878713469204966,6.139070259513789
337,7.878687724495116,6.139070259513789
338,7.878662159922926,6.139070259513789
339,7.878636774169166,6.139070259513789
340,7.878611565949729,6.139070259513789
341,7.878586533801414,6.139070259513789
342,7.878561676772869,6.139070259513789
343,7.878536993423909,6.139070259513789
344,7.8785124825361645,6.139070259513789
345,7.8784881428519675,6.139070259513789
346,7.878463973129981,6.139070259513789
347,7.878439972146885,6.139070259513789
348,7.878416138667533,6.139070259513789
349,7.878392471503288,6.139070259513789
350,7.878368969456964,6.139070259513789
351,7.878345631341739,6.139070259513789
352,7.878322456013775,6.139070259513789
353,7.878299442237162,6.139070259513789
354,7.878276588900856,6.139070259513789
355,7.878253894833438,6.139070259513789
356,7.878231358896527,6.139070259513789
357,7.8782089799550965,6.139070259513789
358,7.878186756884123,6.139070259513789
359,7.878164688570077,6.139070259513789
360,7.878142773915905,6.139070259513789
361,7.878121011780433,6.139070259513789
362,7.8780994011189325,6.139070259513789
363,7.878077940807428,6.139070259513789
364,7.8780566297910415,6.139070259513789
365,7.878035467010239,6.139070259513789
366,7.878014451380878,6.139070259513789
367,7.877993581872231,6.139070259513789
368,7.8779728574435275,6.139070259513789
369,7.87795227706308,6.139070259513789
370,7.87793183973343,6.139070259513789
371,7.8779115443964445,6.139070259513789
372,7.8778913900590215,6.139070259513789
373,7.877871375709268,6.139070259513789
374,7.877851500380007,6.139070259513789
375,7.877831763045419,6.139070259513789
376,7.8778121627106685,6.139070259513789
377,7.877792698425758,6.139070259513789
378,7.877773369283849,6.139070259513789
379,7.877754174237268,6.139070259513789
380,7.877735112369919,6.139070259513789
381,7.877716182732762,6.139070259513789
382,7.87769738439763,6.139070259513789
383,7.877678716435242,6.139070259513789
384,7.877660177920359,6.139070259513789
385,7.877641767960894,6.139070259513789
386,7.877623485591919,6.139070259513789
387,7.877605329947528,6.139070259513789
388,7.877587300094651,6.139070259513789
389,7.877569395170969,6.139070259513789
390,7.877551614336179,6.139070259513789
391,7.87753395667889,6.139070259513789
392,7.877516421330125,6.139070259513789
393,7.877499007427411,6.139070259513789
394,7.877481714115053,6.139070259513789
395,7.877464540544006,6.139070259513789
396,7.877447485869979,6.139070259513789
397,7.8774305492581425,6.139070259513789
398,7.877413729864199,6.139070259513789
399,7.877397026890836,6.139070259513789
400,7.877380439492788,6.139070259513789
401,7.87736396687649,6.139070259513789
402,7.877347608227072,6.139070259513789
403,7.877331362743846,6.139070259513789
404,7.87731522963193,6.139070259513789
405,7.877299208102088,6.139070259513789
406,7.877283297370543,6.139070259513789
407,7.877267496658598,6.139070259513789
408,7.877251805192887,6.139070259513789
409,7.877236222208753,6.139070259513789
410,7.877220746948405,6.139070259513789
411,7.877205378660937,6.139070259513789
412,7.877190116593308,6.139070259513789
413,7.8771749600013035,6.139070259513789
414,7.8771599081461,6.139070259513789
415,7.87714496029223,6.139070259513789
416,7.8771301157155795,6.139070259513789
417,7.877115373693936,6.139070259513789
418,7.877100733510353,6.139070259513789
419,7.877086194453114,6.139070259513789
420,7.8770717558159555,6.139070259513789
421,7.877057416899877,6.139070259513789
422,7.877043177010441,6.139070259513789
423,7.877029035448918,6.139070259513789
424,7.877014991529997,6.139070259513789
425,7.877001044581094,6.139070259513789
426,7.876987193891199,6.139070259513789
427,7.876973438836692,6.139070259513789
428,7.876959778731586,6.139070259513789
429,7.876946212914204,6.139070259513789
430,7.876932740727833,6.139070259513789
431,7.876919361522051,6.139070259513789
432,7.876906074645976,6.139070259513789
433,7.876892879468776,6.139070259513789
434,7.876879775331796,6.139070259513789
435,7.8768667616154175,6.139070259513789
436,7.876853837691932,6.139070259513789
437,7.876841002922657,6.139070259513789
438,7.876828256697058,6.139070259513789
439,7.876815598400659,6.139070259513789
440,7.876803027424782,6.139070259513789
441,7.876790543162352,6.139070259513789
442,7.876778145004263,6.139070259513789
443,7.876765832360983,6.139070259513789
444,7.876753604639498,6.139070259513789
445,7.876741461249697,6.139070259513789
446,7.876729401588855,6.139070259513789
447,7.87671742508908,6.139070259513789
448,7.876705531173553,6.139070259513789
449,7.8766937192695945,6.139070259513789
450,7.876681988808658,6.139070259513789
451,7.876670339254158,6.139070259513789
452,7.8766587699894135,6.139070259513789
453,7.8766472804857335,6.139070259513789
454,7.876635870193496,6.139070259513789
455,7.876624538561286,6.139070259513789
456,7.8766132850443595,6.139070259513789
457,7.876602109103689,6.139070259513789
458,7.876591010230178,6.139070259513789
459,7.87657998782907,6.139070259513789
460,7.876569041402776,6.139070259513789
461,7.876558170425664,6.139070259513789
462,7.876547374375814,6.139070259513789
463,7.876536652739353,6.139070259513789
464,7.876526004979311,6.139070259513789
465,7.876515430616803,6.139070259513789
466,7.876504929130705,6.139070259513789
467,7.8764945000173885,6.139070259513789
468,7.876484142777829,6.139070259513789
469,7.876473856913216,6.139070259513789
470,7.8764636419321725,6.139070259513789
471,7.876453497349659,6.139070259513789
472,7.876443422674385,6.139070259513789
473,7.876433417423455,6.139070259513789
474,7.876423481118931,6.139070259513789
475,7.876413613285386,6.139070259513789
476,7.876403813448851,6.139070259513789
477,7.87639408114398,6.139070259513789
478,7.876384415897117,6.139070259513789
479,7.876374817252617,6.139070259513789
480,7.876365284751414,6.139070259513789
481,7.87635581793146,6.139070259513789
482,7.876346416344727,6.139070259513789
483,7.876337079540043,6.139070259513789
484,7.876327807070733,6.139070259513789
485,7.876318598493889,6.139070259513789
486,7.876309453364136,6.139070259513789
487,7.876300371253043,6.139070259513789
488,7.87629135172236,6.139070259513789
489,7.876282394335769,6.139070259513789
490,7.876273498678107,6.139070259513789
491,7.876264664310737,6.139070259513789
492,7.876255890822594,6.139070259513789
493,7.876247177787092,6.139070259513789
494,7.876238524791161,6.139070259513789
495,7.876229931420532,6.139070259513789
496,7.87622139726498,6.139070259513789
497,7.876212921911465,6.139070259513789
498,7.876204504967928,6.139070259513789
499,7.876196146025374,6.139070259513789
500,7.876187844681841,6.139070259513789
501,7.876179600543304,6.139070259513789
502,7.876171413217127,6.139070259513789
503,7.876163282310981,6.139070259513789
504,7.8761552074392815,6.139070259513789
505,7.876147188214242,6.139070259513789
506,7.876139224255957,6.139070259513789
507,7.876131315179583,6.139070259513789
508,7.87612346060798,6.139070259513789
509,7.876115660175637,6.139070259513789
510,7.876107913504049,6.139070259513789
511,7.876100220226317,6.139070259513789
512,7.876092579972013,6.139070259513789
513,7.876084992377669,6.139070259513789
514,7.87607745708074,6.139070259513789
515,7.8760699737233,6.139070259513789
516,7.876062541948593,6.139070259513789
517,7.876055161401291,6.139070259513789
518,7.8760478317298706,6.139070259513789
519,7.87604055258616,6.139070259513789
520,7.876033323626294,6.139070259513789
521,7.87602614449552,6.139070259513789
522,7.876019014857326,6.139070259513789
523,7.87601193437324,6.139070259513789
524,7.876004902704189,6.139070259513789
525,7.875997919514229,6.139070259513789
526,7.875990984471235,6.139070259513789
527,7.875984097243629,6.139070259513789
528,7.875977257505228,6.139070259513789
529,7.875970464929166,6.139070259513789
530,7.875963719191586,6.139070259513789
531,7.875957019971066,6.139070259513789
532,7.875950366949506,6.139070259513789
533,7.875943759803902,6.139070259513789
534,7.875937198228084,6.139070259513789
535,7.875930681905573,6.139070259513789
536,7.875924210525397,6.139070259513789
537,7.875917783784244,6.139070259513789
538,7.875911401367929,6.139070259513789
539,7.875905062968524,6.139070259513789
540,7.875898768286894,6.139070259513789
541,7.875892517035179,6.139070259513789
542,7.875886308908163,6.139070259513789
543,7.875880143608013,6.139070259513789
544,7.8758740208427085,6.139070259513789
545,7.875867940319768,6.139070259513789
546,7.875861901749468,6.139070259513789
547,7.875855904844468,6.139070259513789
548,7.8758499493179075,6.139070259513789
549,7.875844034886636,6.139070259513789
550,7.875838161269509,6.139070259513789
551,7.875832328185724,6.139070259513789
552,7.875826535358114,6.139070259513789
553,7.875820782509525,6.139070259513789
554,7.8758150693646,6.139070259513789
555,7.875809395652601,6.139070259513789
556,7.875803761103368,6.139070259513789
557,7.8757981654472635,6.139070259513789
558,7.875792608419695,6.139070259513789
559,7.875787089753243,6.139070259513789
560,7.875781609185643,6.139070259513789
561,7.875776166456082,6.139070259513789
562,7.875770761305763,6.139070259513789
563,7.875765393474169,6.139070259513789
564,7.875760062708153,6.139070259513789
565,7.875754768752696,6.139070259513789
566,7.875749511355449,6.139070259513789
567,7.8757442902656445,6.139070259513789
568,7.875739105234644,6.139070259513789
569,7.875733956015123,6.139070259513789
570,7.875728842361677,6.139070259513789
571,7.875723764029212,6.139070259513789
572,7.875718720776215,6.139070259513789
573,7.8757137123623195,6.139070259513789
574,7.875708738548826,6.139070259513789
575,7.875703799097904,6.139070259513789
576,7.875698893774399,6.139070259513789
577,7.875694022344194,6.139070259513789
578,7.875689184574891,6.139070259513789
579,7.875684380235639,6.139070259513789
580,7.875679609097217,6.139070259513789
581,7.87567487093196,6.139070259513789
582,7.875670165513721,6.139070259513789
583,7.875665492617989,6.139070259513789
584,7.875660852021742,6.139070259513789
585,7.87565624350346,6.139070259513789
586,7.875651666843185,6.139070259513789
587,7.875647121822701,6.139070259513789
588,7.875642608223934,6.139070259513789
589,7.87563812583316,6.139070259513789
590,7.875633674434414,6.139070259513789
591,7.875629253817229,6.139070259513789
592,7.875624863769213,6.139070259513789
593,7.875620504080936,6.139070259513789
594,7.8756161745435875,6.139070259513789
595,7.875611874951117,6.139070259513789
596,7.87560760509774,6.139070259513789
597,7.875603364779586,6.139070259513789
598,7.875599153794976,6.139070259513789
599,7.8755949719419664,6.139070259513789
600,7.875590819020764,6.139070259513789
601,7.875586694833962,6.139070259513789
602,7.8755825991810395,6.139070259513789
603,7.875578531869427,6.139070259513789
604,7.875574492704761,6.139070259513789
605,7.875570481493358,6.139070259513789
606,7.875566498043252,6.139070259513789
607,7.875562542162964,6.139070259513789
608,7.875558613664407,6.139070259513789
609,7.875554712360291,6.139070259513789
610,7.87555083806279,6.139070259513789
611,7.875546990586739,6.139070259513789
612,7.875543169748396,6.139070259513789
613,7.875539375364931,6.139070259513789
614,7.87553560725486,6.139070259513789
615,7.875531865239034,6.139070259513789
616,7.8755281491363265,6.139070259513789
617,7.875524458770183,6.139070259513789
618,7.87552079396323,6.139070259513789
619,7.875517154540925,6.139070259513789
620,7.875513540328689,6.139070259513789
621,7.875509951157488,6.139070259513789
622,7.875506386846924,6.139070259513789
623,7.875502847230882,6.139070259513789
624,7.875499332139823,6.139070259513789
625,7.875495841405299,6.139070259513789
626,7.875492374860112,6.139070259513789
627,7.875488932338225,6.139070259513789
628,7.875485513674668,6.139070259513789
629,7.875482118705518,6.139070259513789
630,7.875478747268168,6.139070259513789
631,7.875475399201033,6.139070259513789
632,7.875472074343701,6.139070259513789
633,7.875468772539022,6.139070259513789
634,7.875465493624,6.139070259513789
635,7.875462237443819,6.139070259513789
636,7.875459003842296,6.139070259513789
637,7.875455792664679,6.139070259513789
638,7.87545260375619,6.139070259513789
639,7.8754494369644314,6.139070259513789
640,7.875446292137316,6.139070259513789
641,7.8754431691239875,6.139070259513789
642,7.875440067774557,6.139070259513789
643,7.8754369879401835,6.139070259513789
644,7.8754339294731395,6.139070259513789
645,7.875430892226323,6.139070259513789
646,7.87542787605412,6.139070259513789
647,7.875424880811765,6.139070259513789
648,7.875421906355233,6.139070259513789
649,7.875418952541897,6.139070259513789
650,7.875416019229684,6.139070259513789
651,7.87541310627774,6.139070259513789
652,7.8754102135461155,6.139070259513789
653,7.875407340895805,6.139070259513789
654,7.87540448818876,6.139070259513789
655,7.8754016552878685,6.139070259513789
656,7.87539884205695,6.139070259513789
657,7.8753960483607655,6.139070259513789
658,7.875393274064984,6.139070259513789
659,7.8753905190362,6.139070259513789
660,7.875387783141917,6.139070259513789
661,7.87538506625056,6.139070259513789
662,7.875382368231519,6.139070259513789
663,7.875379688954747,6.139070259513789
664,7.875377028291437,6.139070259513789
665,7.875374386113579,6.139070259513789
666,7.8753717622939385,6.139070259513789
667,7.875369156706279,6.139070259513789
668,7.875366569225187,6.139070259513789
669,7.875363999725853,6.139070259513789
670,7.875361448084923,6.139070259513789
671,7.875358914179198,6.139070259513789
672,7.875356397886647,6.139070259513789
673,7.875353899086428,6.139070259513789
674,7.87535141765779,6.139070259513789
675,7.8753489534812156,6.139070259513789
676,7.875346506437737,6.139070259513789
677,7.875344076409661,6.139070259513789
678,7.8753416632797855,6.139070259513789
679,7.875339266931744,6.139070259513789
680,7.875336887250013,6.139070259513789
681,7.8753345241199515,6.139070259513789
682,7.875332177427329,6.139070259513789
683,7.87532984705904,6.139070259513789
684,7.87532753290267,6.139070259513789
685,7.875325234846563,6.139070259513789
686,7.875322952780007,6.139070259513789
687,7.875320686589565,6.139070259513789
688,7.875318436172965,6.139070259513789
689,7.875316201416435,6.139070259513789
690,7.8753139822130285,6.139070259513789
691,7.875311778455813,6.139070259513789
692,7.8753095900382455,6.139070259513789
693,7.875307416854612,6.139070259513789
694,7.875305258799903,6.139070259513789
695,7.875303115769862,6.139070259513789
696,7.875300987660914,6.139070259513789
697,7.875298874370207,6.139070259513789
698,7.8752967757955785,6.139070259513789
699,7.875294691835573,6.139070259513789
700,7.875292622389422,6.139070259513789
701,7.875290567357044,6.139070259513789
702,7.8752885266390535,6.139070259513789
703,7.875286500136718,6.139070259513789
704,7.875284487751997,6.139070259513789
705,7.875282489387521,6.139070259513789
706,7.875280504948418,6.139070259513789
707,7.875278534333319,6.139070259513789
708,7.875276577451713,6.139070259513789
709,7.875274634207678,6.139070259513789
710,7.875272704506933,6.139070259513789
711,7.875270788255881,6.139070259513789
712,7.875268885361873,6.139070259513789
713,7.875266995732664,6.139070259513789
714,7.8752651192766985,6.139070259513789
715,7.875263255903054,6.139070259513789
716,7.875261405521424,6.139070259513789
717,7.875259568042113,6.139070259513789
718,7.875257743376078,6.139070259513789
719,7.875255931434748,6.139070259513789
720,7.875254132130474,6.139070259513789
721,7.875252345375664,6.139070259513789
722,7.875250571083956,6.139070259513789
723,7.875248809169075,6.139070259513789
724,7.875247059545765,6.139070259513789
725,7.875245322128812,6.139070259513789
726,7.875243596834128,6.139070259513789
727,7.875241883577732,6.139070259513789
728,7.875240182276717,6.139070259513789
729,7.875238492848363,6.139070259513789
730,7.875236815210625,6.139070259513789
731,7.875235149282161,6.139070259513789
732,7.875233494980167,6.139070259513789
733,7.87523185222768,6.139070259513789
734,7.875230220943146,6.139070259513789
735,7.875228601047375,6.139070259513789
736,7.875226992461679,6.139070259513789
737,7.875225395107706,6.139070259513789
738,7.875223808907952,6.139070259513789
739,7.875222233785283,6.139070259513789
740,7.87522066966297,6.139070259513789
741,7.875219116464992,6.139070259513789
742,7.875217574115798,6.139070259513789
743,7.875216042540353,6.139070259513789
744,7.875214521664119,6.139070259513789
745,7.875213011413084,6.139070259513789
746,7.875211511713779,6.139070259513789
747,7.875210022493234,6.139070259513789
748,7.875208543678614,6.139070259513789
749,7.875207075198039,6.139070259513789
750,7.875205616980379,6.139070259513789
751,7.8752041689543715,6.139070259513789
752,7.875202731049324,6.139070259513789
753,7.875201303195218,6.139070259513789
754,7.875199885322645,6.139070259513789
755,7.875198477362386,6.139070259513789
756,7.875197079245847,6.139070259513789
757,7.87519569090441,6.139070259513789
758,7.875194312271787,6.139070259513789
759,7.875192943279022,6.139070259513789
760,7.875191583860025,6.139070259513789
761,7.875190233948298,6.139070259513789
762,7.87518889347914,6.139070259513789
763,7.875187562386795,6.139070259513789
764,7.875186240605361,6.139070259513789
765,7.875184928070448,6.139070259513789
766,7.8751836247179865,6.139070259513789
767,7.875182330483731,6.139070259513789
768,7.875181045306165,6.139070259513789
769,7.875179769121948,6.139070259513789
770,7.875178501867438,6.139070259513789
771,7.87517724348211,6.139070259513789
772,7.875175993903689,6.139070259513789
773,7.875174753072824,6.139070259513789
774,7.875173520926608,6.139070259513789
775,7.875172297405777,6.139070259513789
776,7.875171082450569,6.139070259513789
777,7.875169876001509,6.139070259513789
778,7.875168677998348,6.139070259513789
779,7.875167488385832,6.139070259513789
780,7.875166307102671,6.139070259513789
781,7.875165134093193,6.139070259513789
782,7.875163969297818,6.139070259513789
783,7.875162812661475,6.139070259513789
784,7.875161664127034,6.139070259513789
785,7.875160523637275,6.139070259513789
786,7.875159391136876,6.139070259513789
787,7.875158266570395,6.139070259513789
788,7.87515714988355,6.139070259513789
789,7.8751560410191335,6.139070259513789
790,7.875154939926366,6.139070259513789
791,7.875153846549246,6.139070259513789
792,7.875152760834692,6.139070259513789
793,7.875151682728901,6.139070259513789
794,7.875150612181257,6.139070259513789
795,7.875149549135586,6.139070259513789
796,7.875148493541411,6.139070259513789
797,7.875147445350025,6.139070259513789
798,7.875146404507509,6.139070259513789
799,7.875145370961357,6.139070259513789
800,7.875144344660186,6.139070259513789
801,7.875143325558519,6.139070259513789
802,7.875142313603957,6.139070259513789
803,7.875141308742742,6.139070259513789
804,7.875140310930064,6.139070259513789
805,7.8751393201156406,6.139070259513789
806,7.875138336252267,6.139070259513789
807,7.875137359290373,6.139070259513789
808,7.875136389180454,6.139070259513789
809,7.87513542587955,6.139070259513789
810,7.875134469332583,6.139070259513789
811,7.875133519497317,6.139070259513789
812,7.875132576329119,6.139070259513789
813,7.875131639777095,6.139070259513789
814,7.87513070979811,6.139070259513789
815,7.875129786347792,6.139070259513789
816,7.875128869376508,6.139070259513789
817,7.875127958841606,6.139070259513789
818,7.875127054700498,6.139070259513789
819,7.875126156906553,6.139070259513789
820,7.875125265415363,6.139070259513789
821,7.875124380183222,6.139070259513789
822,7.875123501166487,6.139070259513789
823,7.875122628322024,6.139070259513789
824,7.875121761607995,6.139070259513789
825,7.875120900980305,6.139070259513789
826,7.875120046396552,6.139070259513789
827,7.875119197814641,6.139070259513789
828,7.875118355192768,6.139070259513789
829,7.875117518489409,6.139070259513789
830,7.875116687663341,6.139070259513789
831,7.875115862673628,6.139070259513789
832,7.875115043479614,6.139070259513789
833,7.875114230040948,6.139070259513789
834,7.875113422318071,6.139070259513789
835,7.8751126202720165,6.139070259513789
836,7.875111823861551,6.139070259513789
837,7.875111033045897,6.139070259513789
838,7.875110247791689,6.139070259513789
839,7.87510946805829,6.139070259513789
840,7.875108693801687,6.139070259513789
841,7.875107924987576,6.139070259513789
842,7.87510716157847,6.139070259513789
843,7.875106403538086,6.139070259513789
844,7.875105650824901,6.139070259513789
845,7.875104903404719,6.139070259513789
846,7.875104161241384,6.139070259513789
847,7.8751034242968005,6.139070259513789
848,7.87510269253461,6.139070259513789
849,7.875101965918626,6.139070259513789
850,7.87510124441296,6.139070259513789
851,7.875100527981955,6.139070259513789
852,7.87509981659025,6.139070259513789
853,7.875099110202533,6.139070259513789
854,7.875098408784107,6.139070259513789
855,7.875097712298639,6.139070259513789
856,7.875097020713674,6.139070259513789
857,7.875096333996414,6.139070259513789
858,7.8750956521113125,6.139070259513789
859,7.875094975022326,6.139070259513789
860,7.875094302698277,6.139070259513789
861,7.875093635107018,6.139070259513789
862,7.875092972214063,6.139070259513789
863,7.8750923139861415,6.139070259513789
864,7.875091660391938,6.139070259513789
865,7.875091011398404,6.139070259513789
866,7.875090366973193,6.139070259513789
867,7.875089727083045,6.139070259513789
868,7.875089091697466,6.139070259513789
869,7.8750884607859035,6.139070259513789
870,7.875087834317215,6.139070259513789
871,7.875087212261542,6.139070259513789
872,7.875086594585997,6.139070259513789
873,7.875085981259689,6.139070259513789
874,7.875085372262943,6.139070259513789
875,7.875084767545892,6.139070259513789
876,7.875084167087834,6.139070259513789
877,7.875083570859665,6.139070259513789
878,7.87508297883141,6.139070259513789
879,7.875082390974702,6.139070259513789
880,7.875081807258793,6.139070259513789
881,7.875081227654988,6.139070259513789
882,7.875080652134343,6.139070259513789
883,7.875080080675998,6.139070259513789
884,7.875079513241608,6.139070259513789
885,7.875078949801665,6.139070259513789
886,7.875078390333101,6.139070259513789
887,7.875077834804068,6.139070259513789
888,7.875077283193102,6.139070259513789
889,7.875076735460548,6.139070259513789
890,7.875076191592114,6.139070259513789
891,7.8750756515611515,6.139070259513789
892,7.875075115339768,6.139070259513789
893,7.875074582902606,6.139070259513789
894,7.875074054214665,6.139070259513789
895,7.875073529255635,6.139070259513789
896,7.875073007979935,6.139070259513789
897,7.875072490409859,6.139070259513789
898,7.875071976483892,6.139070259513789
899,7.875071466170061,6.139070259513789
900,7.875070959481348,6.139070259513789
901,7.875070456338593,6.139070259513789
902,7.875069956774868,6.139070259513789
903,7.875069460710949,6.139070259513789
904,7.8750689681461115,6.139070259513789
905,7.875068479055855,6.139070259513789
906,7.875067993417943,6.139070259513789
907,7.875067511203663,6.139070259513789
908,7.875067032394608,6.139070259513789
909,7.875066556954131,6.139070259513789
910,7.875066084869253,6.139070259513789
911,7.875065616123651,6.139070259513789
912,7.875065150678143,6.139070259513789
913,7.87506468851782,6.139070259513789
914,7.8750642296197535,6.139070259513789
915,7.875063773970759,6.139070259513789
916,7.875063321528648,6.139070259513789
917,7.875062872280955,6.139070259513789
918,7.875062426204377,6.139070259513789
919,7.875061983277547,6.139070259513789
920,7.875061543478468,6.139070259513789
921,7.875061106785304,6.139070259513789
922,7.875060673175745,6.139070259513789
923,7.875060242631749,6.139070259513789
924,7.8750598151279725,6.139070259513789
925,7.875059390640992,6.139070259513789
926,7.875058969151643,6.139070259513789
927,7.875058550638903,6.139070259513789
928,7.875058135081901,6.139070259513789
929,7.875057722459897,6.139070259513789
930,7.875057312752313,6.139070259513789
931,7.875056905938691,6.139070259513789
932,7.875056501998741,6.139070259513789
933,7.875056100912294,6.139070259513789
934,7.8750557026593375,6.139070259513789
935,7.875055307219995,6.139070259513789
936,7.875054914574504,6.139070259513789
937,7.875054524703254,6.139070259513789
938,7.875054137586783,6.139070259513789
939,7.875053753205759,6.139070259513789
940,7.875053371540984,6.139070259513789
941,7.875052992573389,6.139070259513789
942,7.875052616284049,6.139070259513789
943,7.875052242654156,6.139070259513789
944,7.875051871665009,6.139070259513789
945,7.875051503298094,6.139070259513789
946,7.875051137534993,6.139070259513789
947,7.8750507743574225,6.139070259513789
948,7.875050413747223,6.139070259513789
949,7.875050055686368,6.139070259513789
950,7.875049700156947,6.139070259513789
951,7.875049347141181,6.139070259513789
952,7.875048996621412,6.139070259513789
953,7.875048648580107,6.139070259513789
954,7.875048302999893,6.139070259513789
955,7.87504795986339,6.139070259513789
956,7.8750476191534835,6.139070259513789
957,7.875047280853113,6.139070259513789
958,7.87504694494535,6.139070259513789
959,7.8750466114134365,6.139070259513789
960,7.875046280240543,6.139070259513789
961,7.875045951410231,6.139070259513789
962,7.875045624905866,6.139070259513789
963,7.875045300711308,6.139070259513789
964,7.875044978810124,6.139070259513789
965,7.875044659186301,6.139070259513789
966,7.875044341823804,6.139070259513789
967,7.875044026706732,6.139070259513789
968,7.875043713819298,6.139070259513789
969,7.875043403145819,6.139070259513789
970,7.875043094670732,6.139070259513789
971,7.875042788378634,6.139070259513789
972,7.875042484254039,6.139070259513789
973,7.8750421822817795,6.139070259513789
974,7.875041882446712,6.139070259513789
975,7.875041584733866,6.139070259513789
976,7.875041289128209,6.139070259513789
977,7.875040995614915,6.139070259513789
978,7.875040704179303,6.139070259513789
979,7.875040414806797,6.139070259513789
980,7.875040127483045,6.139070259513789
981,7.87503984219314,6.139070259513789
982,7.875039558923233,6.139070259513789
983,7.875039277658702,6.139070259513789
984,7.875038998385713,6.139070259513789
985,7.875038721087102,6.139070259513789
986,7.875038445751937,6.139070259513789
987,7.875038172366406,6.139070259513789
988,7.875037900916807,6.139070259513789
989,7.875037631389501,6.139070259513789
990,7.875037363774633,6.139070259513789
991,7.875037098056589,6.139070259513789
992,7.875036834220793,6.139070259513789
993,7.875036572252431,6.139070259513789
994,7.875036312140945,6.139070259513789
995,7.875036053872302,6.139070259513789
996,7.875035797433291,6.139070259513789
997,7.8750355428110375,6.139070259513789
998,7.875035289992743,6.139070259513789
999,7.875035038965706,6.139070259513789
1000,7.875034789717302,6.139070259513789
1001,7.875034542235326,6.139070259513789
1002,7.875034296504118,6.139070259513789
1003,7.875034052516825,6.139070259513789
1004,7.875033810258622,6.139070259513789
1005,7.875033569709248,6.139070259513789
1006,7.875033330872696,6.139070259513789
1007,7.875033093728901,6.139070259513789
1008,7.87503285826602,6.139070259513789
1009,7.87503262447597,6.139070259513789
1010,7.875032392343958,6.139070259513789
1011,7.8750321618578,6.139070259513789
1012,7.875031933005915,6.139070259513789
1013,7.875031705766701,6.139070259513789
1014,7.875031480137459,6.139070259513789
1015,7.875031256116276,6.139070259513789
1016,7.875031033683247,6.139070259513789
1017,7.875030812827774,6.139070259513789
1018,7.875030593529863,6.139070259513789
1019,7.875030375794676,6.139070259513789
1020,7.875030159603446,6.139070259513789
1021,7.875029944945327,6.139070259513789
1022,7.875029731809831,6.139070259513789
1023,7.875029520187879,6.139070259513789
1024,7.875029310066996,6.139070259513789
1025,7.875029101436631,6.139070259513789
1026,7.875028894286321,6.139070259513789
1027,7.875028688605659,6.139070259513789
1028,7.875028484384322,6.139070259513789
1029,7.875028281612052,6.139070259513789
1030,7.875028080279357,6.139070259513789
1031,7.875027880356889,6.139070259513789
1032,7.875027681849154,6.139070259513789
1033,7.875027484754913,6.139070259513789
1034,7.875027289076685,6.139070259513789
1035,7.875027094787349,6.139070259513789
1036,7.875026901861029,6.139070259513789
1037,7.875026710305048,6.139070259513789
1038,7.8750265201044165,6.139070259513789
1039,7.875026331255855,6.139070259513789
1040,7.8750261437474025,6.139070259513789
1041,7.875025957569612,6.139070259513789
1042,7.875025772713089,6.139070259513789
1043,7.875025589168517,6.139070259513789
1044,7.8750254069266346,6.139070259513789
1045,7.875025225980437,6.139070259513789
1046,7.8750250463164315,6.139070259513789
1047,7.875024867927645,6.139070259513789
1048,7.875024690805062,6.139070259513789
1049,7.875024514939742,6.139070259513789
1050,7.8750243403228115,6.139070259513789
1051,7.87502416694544,6.139070259513789
1052,7.8750239947988785,6.139070259513789
1053,7.875023823874432,6.139070259513789
1054,7.875023654163465,6.139070259513789
1055,7.875023485657476,6.139070259513789
1056,7.875023318347725,6.139070259513789
1057,7.875023152225999,6.139070259513789
1058,7.875022987283815,6.139070259513789
1059,7.8750228235128485,6.139070259513789
1060,7.8750226609048095,6.139070259513789
1061,7.875022499451489,6.139070259513789
1062,7.87502233914472,6.139070259513789
1063,7.875022179976404,6.139070259513789
1064,7.87502202193849,6.139070259513789
1065,7.875021865022991,6.139070259513789
1066,7.8750217092219685,6.139070259513789
1067,7.875021554527549,6.139070259513789
1068,7.875021400931902,6.139070259513789
1069,7.875021248427364,6.139070259513789
1070,7.875021097006028,6.139070259513789
1071,7.87502094666032,6.139070259513789
1072,7.875020797382639,6.139070259513789
1073,7.875020649165437,6.139070259513789
1074,7.8750205020012105,6.139070259513789
1075,7.875020355882516,6.139070259513789
1076,7.875020210801951,6.139070259513789
1077,7.8750200667521835,6.139070259513789
1078,7.875019923725912,6.139070259513789
1079,7.875019781715903,6.139070259513789
1080,7.875019640714966,6.139070259513789
1081,7.875019500715963,6.139070259513789
1082,7.875019361711804,6.139070259513789
1083,7.875019223695448,6.139070259513789
1084,7.875019086659915,6.139070259513789
1085,7.875018950598258,6.139070259513789
1086,7.875018815503586,6.139070259513789
1087,7.875018681369062,6.139070259513789
1088,7.875018548187886,6.139070259513789
1089,7.875018415953292,6.139070259513789
1090,7.875018284658629,6.139070259513789
1091,7.875018154297231,6.139070259513789
1092,7.875018024862486,6.139070259513789
1093,7.875017896347839,6.139070259513789
1094,7.875017768746783,6.139070259513789
1095,7.875017642052847,6.139070259513789
1096,7.875017516259615,6.139070259513789
1097,7.875017391360704,6.139070259513789
1098,7.875017267349795,6.139070259513789
1099,7.875017144220597,6.139070259513789
1100,7.875017021966869,6.139070259513789
1101,7.875016900582417,6.139070259513789
1102,7.87501678006109,6.139070259513789
1103,7.875016660396774,6.139070259513789
1104,7.875016541583404,6.139070259513789
1105,7.875016423614954,6.139070259513789
1106,7.87501630648544,6.139070259513789
1107,7.875016190188917,6.139070259513789
1108,7.875016074719478,6.139070259513789
1109,7.875015960073218,6.139070259513789
1110,7.87501584624014,6.139070259513789
1111,7.8750157332166655,6.139070259513789
1112,7.875015620997048,6.139070259513789
1113,7.875015509575547,6.139070259513789
1114,7.875015398946454,6.139070259513789
1115,7.87501528910403,6.139070259513789
1116,7.875015180042499,6.139070259513789
1117,7.875015071755944,6.139070259513789
1118,7.875014964238174,6.139070259513789
1119,7.875014857482442,6.139070259513789
1120,7.875014751490258,6.139070259513789
1121,7.875014646254306,6.139070259513789
1122,7.87501454177075,6.139070259513789
1123,7.875014438026874,6.139070259513789
1124,7.875014335021103,6.139070259513789
1125,7.875014232748233,6.139070259513789
1126,7.875014131202869,6.139070259513789
1127,7.875014030379708,6.139070259513789
1128,7.875013930261147,6.139070259513789
1129,7.875013830868191,6.139070259513789
1130,7.875013732186185,6.139070259513789
1131,7.875013634196313,6.139070259513789
1132,7.87501353691386,6.139070259513789
1133,7.875013440317189,6.139070259513789
1134,7.875013344414848,6.139070259513789
1135,7.875013249189517,6.139070259513789
1136,7.875013154657432,6.139070259513789
1137,7.875013060783799,6.139070259513789
1138,7.875012967576173,6.139070259513789
1139,7.875012875035339,6.139070259513789
1140,7.87501278315279,6.139070259513789
1141,7.875012691920863,6.139070259513789
1142,7.87501260132454,6.139070259513789
1143,7.875012511392534,6.139070259513789
1144,7.875012422100307,6.139070259513789
1145,7.87501233344363,6.139070259513789
1146,7.875012245416825,6.139070259513789
1147,7.875012158016112,6.139070259513789
1148,7.8750120712388165,6.139070259513789
1149,7.875011985078956,6.139070259513789
1150,7.875011899531824,6.139070259513789
1151,7.875011814593739,6.139070259513789
1152,7.875011730260173,6.139070259513789
1153,7.875011646526198,6.139070259513789
1154,7.875011563393412,6.139070259513789
1155,7.875011480846037,6.139070259513789
1156,7.8750113988921004,6.139070259513789
1157,7.8750113175195615,6.139070259513789
1158,7.875011236723105,6.139070259513789
1159,7.875011156497937,6.139070259513789
1160,7.875011076836754,6.139070259513789
1161,7.875010997755749,6.139070259513789
1162,7.875010919241896,6.139070259513789
1163,7.875010841280428,6.139070259513789
1164,7.875010763885055,6.139070259513789
1165,7.875010687028795,6.139070259513789
1166,7.875010610720537,6.139070259513789
1167,7.875010534961274,6.139070259513789
1168,7.8750104597347566,6.139070259513789
1169,7.875010385052399,6.139070259513789
1170,7.875010310900415,6.139070259513789
1171,7.875010237280051,6.139070259513789
1172,7.87501016417052,6.139070259513789
1173,7.87501009159669,6.139070259513789
1174,7.875010019535804,6.139070259513789
1175,7.875009947989475,6.139070259513789
1176,7.875009876951694,6.139070259513789
1177,7.8750098064213825,6.139070259513789
1178,7.875009736392338,6.139070259513789
1179,7.8750096668651945,6.139070259513789
1180,7.875009597827468,6.139070259513789
1181,7.87500952928617,6.139070259513789
1182,7.875009461233463,6.139070259513789
1183,7.875009393665895,6.139070259513789
1184,7.875009326583642,6.139070259513789
1185,7.875009259979479,6.139070259513789
1186,7.875009193850002,6.139070259513789
1187,7.875009128191829,6.139070259513789
1188,7.8750090630032314,6.139070259513789
1189,7.875008998273663,6.139070259513789
1190,7.875008934005626,6.139070259513789
1191,7.875008870195709,6.139070259513789
1192,7.875008806840654,6.139070259513789
1193,7.875008743937224,6.139070259513789
1194,7.875008681482207,6.139070259513789
1195,7.875008619472416,6.139070259513789
1196,7.875008557904676,6.139070259513789
1197,7.875008496775845,6.139070259513789
1198,7.875008436082788,6.139070259513789
1199,7.875008375822396,6.139070259513789
1200,7.87500831599158,6.139070259513789
1201,7.875008256587267,6.139070259513789
1202,7.8750081976063955,6.139070259513789
1203,7.875008139045931,6.139070259513789
1204,7.8750080809028455,6.139070259513789
1205,7.875008023171351,6.139070259513789
1206,7.875007965853992,6.139070259513789
1207,7.875007908933682,6.139070259513789
1208,7.875007852440239,6.139070259513789
1209,7.875007796407515,6.139070259513789
1210,7.875007740769895,6.139070259513789
1211,7.875007685524399,6.139070259513789
1212,7.875007630683206,6.139070259513789
1213,7.87500757616308,6.139070259513789
1214,7.87500752202932,6.139070259513789
1215,7.875007468282836,6.139070259513789
1216,7.875007414922316,6.139070259513789
1217,7.875007361939858,6.139070259513789
1218,7.875007309336376,6.139070259513789
1219,7.87500725710821,6.139070259513789
1220,7.875007205255031,6.139070259513789
1221,7.875007153770454,6.139070259513789
1222,7.875007102652664,6.139070259513789
1223,7.875007051899944,6.139070259513789
1224,7.875007001510248,6.139070259513789
1225,7.875006951478875,6.139070259513789
1226,7.87500690180673,6.139070259513789
1227,7.875006852491418,6.139070259513789
1228,7.875006803521701,6.139070259513789
1229,7.875006754909706,6.139070259513789
1230,7.875006706637301,6.139070259513789
1231,7.875006658708389,6.139070259513789
1232,7.875006611118494,6.139070259513789
1233,7.875006563869491,6.139070259513789
1234,7.875006516957557,6.139070259513789
1235,7.875006470380287,6.139070259513789
1236,7.875006424135301,6.139070259513789
1237,7.875006378220235,6.139070259513789
1238,7.875006332632739,6.139070259513789
1239,7.875006287370482,6.139070259513789
1240,7.875006242431178,6.139070259513789
1241,7.87500619781234,6.139070259513789
1242,7.875006153514245,6.139070259513789
1243,7.875006109529697,6.139070259513789
1244,7.875006065858564,6.139070259513789
1245,7.87500602250042,6.139070259513789
1246,7.875005979450893,6.139070259513789
1247,7.875005936708282,6.139070259513789
1248,7.875005894273075,6.139070259513789
1249,7.875005852135913,6.139070259513789
1250,7.8750058102569875,6.139070259513789
1251,7.875005768809535,6.139070259513789
1252,7.875005727579389,6.139070259513789
1253,7.875005686643824,6.139070259513789
1254,7.875005645998452,6.139070259513789
1255,7.8750056056070745,6.139070259513789
1256,7.875005565573018,6.139070259513789
1257,7.8750055258448,6.139070259513789
1258,7.875005486339508,6.139070259513789
1259,7.875005447117246,6.139070259513789
1260,7.875005408177072,6.139070259513789
1261,7.875005369512513,6.139070259513789
1262,7.8750053311230035,6.139070259513789
1263,7.875005293010061,6.139070259513789
1264,7.875005255199826,6.139070259513789
1265,7.875005217628264,6.139070259513789
1266,7.8750051803205094,6.139070259513789
1267,7.875005143301881,6.139070259513789
1268,7.875005106544165,6.139070259513789
1269,7.8750050700311265,6.139070259513789
1270,7.875005033785589,6.139070259513789
1271,7.875004997792007,6.139070259513789
1272,7.875004962049484,6.139070259513789
1273,7.8750049265548885,6.139070259513789
1274,7.875004891308832,6.139070259513789
1275,7.8750048563303965,6.139070259513789
1276,7.875004821605422,6.139070259513789
1277,7.875004787127084,6.139070259513789
1278,7.875004752881452,6.139070259513789
1279,7.875004718827623,6.139070259513789
1280,7.8750046850077,6.139070259513789
1281,7.8750046514353835,6.139070259513789
1282,7.875004618194763,6.139070259513789
1283,7.875004585165369,6.139070259513789
1284,7.875004552353229,6.139070259513789
1285,7.875004519722619,6.139070259513789
1286,7.875004487401383,6.139070259513789
1287,7.875004455308536,6.139070259513789
1288,7.875004423449996,6.139070259513789
1289,7.875004391814548,6.139070259513789
1290,7.87500436040328,6.139070259513789
1291,7.875004329198362,6.139070259513789
1292,7.875004298257041,6.139070259513789
1293,7.875004267510074,6.139070259513789
1294,7.875004236996926,6.139070259513789
1295,7.875004206670991,6.139070259513789
1296,7.875004176640989,6.139070259513789
1297,7.875004146770288,6.139070259513789
1298,7.875004117110807,6.139070259513789
1299,7.875004087662052,6.139070259513789
1300,7.875004058417862,6.139070259513789
1301,7.875004029377424,6.139070259513789
1302,7.875004000557014,6.139070259513789
1303,7.875003971938237,6.139070259513789
1304,7.875003943527644,6.139070259513789
1305,7.875003915277206,6.139070259513789
1306,7.8750038873426185,6.139070259513789
1307,7.875003859551949,6.139070259513789
1308,7.875003831944012,6.139070259513789
1309,7.875003804529161,6.139070259513789
1310,7.875003777280774,6.139070259513789
1311,7.875003750302258,6.139070259513789
1312,7.875003723275379,6.139070259513789
1313,7.875003696352069,6.139070259513789
1314,7.875003669644807,6.139070259513789
1315,7.8750036431533275,6.139070259513789
1316,7.875003616876432,6.139070259513789
1317,7.875003590957662,6.139070259513789
1318,7.875003565264867,6.139070259513789
1319,7.875003539757059,6.139070259513789
1320,7.875003514433337,6.139070259513789
1321,7.8750034892947935,6.139070259513789
1322,7.875003464336994,6.139070259513789
1323,7.875003439559987,6.139070259513789
1324,7.875003414954391,6.139070259513789
1325,7.875003390613578,6.139070259513789
1326,7.875003366357299,6.139070259513789
1327,7.875003342268954,6.139070259513789
1328,7.8750033183745565,6.139070259513789
1329,7.875003294625037,6.139070259513789
1330,7.875003271072977,6.139070259513789
1331,7.875003247668762,6.139070259513789
1332,7.875003224400429,6.139070259513789
1333,7.875003201244285,6.139070259513789
1334,7.875003178572646,6.139070259513789
1335,7.875003155826435,6.139070259513789
1336,7.874668215983793,6.139070259513789
1337,7.873984068883603,6.139070259513789
1338,7.873921899519622,6.139070259513789
1339,7.873863152142443,6.139070259513789
1340,7.874025146487733,6.139070259513789
1341,7.873961099059451,6.139070259513789
1342,7.874108937493419,6.139070259513789
1343,7.87423551559253,6.139070259513789
1344,7.874717028187291,6.139070259513789
1345,7.8748433486014955,6.139070259513789
1346,7.874865011743128,6.139070259513789
1347,7.874837398364019,6.139070259513789
1348,7.874859899016582,6.139070259513789
1349,7.874879235640456,6.139070259513789
1350,7.874853962636301,6.139070259513789
1351,7.874824595385277,6.139070259513789
1352,7.874891708150463,6.139070259513789
1353,7.8748685686303315,6.139070259513789
1354,7.874914604666724,6.139070259513789
1355,7.874941008279855,6.139070259513789
1356,7.8749271453663505,6.139070259513789
1357,7.874948710987895,6.139070259513789
1358,7.8749556499089275,6.139070259513789
1359,7.874944851683495,6.139070259513789
1360,7.874960018388969,6.139070259513789
1361,7.874950171546208,6.139070259513789
1362,7.874956906736947,6.139070259513789
1363,7.87494637954671,6.139070259513789
1364,7.87496102084058,6.139070259513789
1365,7.874970853809514,6.139070259513789
1366,7.874977727653698,6.139070259513789
1367,7.874980676932351,6.139070259513789
1368,7.874975686247577,6.139070259513789
1369,7.874981090275007,6.139070259513789
1370,7.874976187133769,6.139070259513789
1371,7.874981461578712,6.139070259513789
1372,7.874986140375478,6.139070259513789
1373,7.874988309212473,6.139070259513789
1374,7.874985089575861,6.139070259513789
1375,7.874988137716367,6.139070259513789
1376,7.874989678883624,6.139070259513789
1377,7.874991653029367,6.139070259513789
1378,7.874997751282325,6.139070259513789
1379,7.874993230907554,6.139070259513789
1380,7.874994088970645,6.139070259513789
1381,7.87499236473666,6.139070259513789
1382,7.874993735489866,6.139070259513789
1383,7.8749948367948885,6.139070259513789
1384,7.874993349378048,6.139070259513789
1385,7.874994168706968,6.139070259513789
1386,7.874997655366853,6.139070259513789
1387,7.874993015583293,6.139070259513789
1388,7.8749938839232065,6.139070259513789
1389,7.874994949252734,6.139070259513789
1390,7.874995808680123,6.139070259513789
1391,7.8749945423444645,6.139070259513789
1392,7.874992941276695,6.139070259513789
1393,7.874994207042574,6.139070259513789
1394,7.874997674557349,6.139070259513789
1395,7.874993034184079,6.139070259513789
1396,7.874994280514596,6.139070259513789
1397,7.8749977103279285,6.139070259513789
1398,7.874993135796294,6.139070259513789
1399,7.87499399960587,6.139070259513789
1400,7.874992246536785,6.139070259513789
1401,7.874993247629295,6.139070259513789
1402,7.874994097079289,6.139070259513789
1403,7.874992375039466,6.139070259513789
1404,7.874993753319008,6.139070259513789
1405,7.874991942231976,6.139070259513789
1406,7.874992969621799,6.139070259513789
1407,7.874994229452786,6.139070259513789
1408,7.874997685606916,6.139070259513789
1409,7.874993068904563,6.139070259513789
1410,7.874993979853597,6.139070259513789
1411,7.874994700990657,6.139070259513789
1412,7.874993167096169,6.139070259513789
1413,7.87500003286274,6.139070259513789
1414,,6.139070259513789
1415,,6.139070259513789
1416,,6.139070259513789
1417,,6.139070259513789
1418,,6.139070259513789
1419,,6.139070259513789
1420,,6.139070259513789
1421,,6.139070259513789
1422,,6.139070259513789
1423,,6.139070259513789
1424,,6.139070259513789
1425,,6.139070259513789
1426,,6.139070259513789
1427,,6.139070259513789
1428,,6.139070259513789
1429,,6.139070259513789
1430,,6.139070259513789
1431,,6.139070259513789
1432,,6.139070259513789
1433,,6.139070259513789
1434,,6.139070259513789
1435,,6.139070259513789
1436,,6.139070259513789
1437,,6.139070259513789
1438,,6.139070259513789
1439,,6.139070259513789
1440,,6.139070259513789
1441,,6.139070259513789
1442,,6.139070259513789
1443,,6.139070259513789
1444,,6.139070259513789
1445,,6.139070259513789
1446,,6.139070259513789
1447,,6.139070259513789
1448,,6.139070259513789
1449,,6.139070259513789
1450,,6.139070259513789
1451,,6.139070259513789
1452,,6.139070259513789
1453,,6.139070259513789
1454,,6.139070259513789
1455,,6.139070259513789
1456,,6.139070259513789
1457,,6.139070259513789
1458,,6.139070259513789
1459,,6.139070259513789
1460,,6.139070259513789
1461,,6.139070259513789
1462,,6.139070259513789
1463,,6.139070259513789
1464,,6.139070259513789
1465,,6.139070259513789
1466,,6.139070259513789
1467,,6.139070259513789
1468,,6.139070259513789
1469,,6.139070259513789
1470,,6.139070259513789
1471,,6.139070259513789
1472,,6.139070259513789
1473,,6.139070259513789
1474,,6.139070259513789
1475,,6.139070259513789
1476,,6.139070259513789
1477,,6.139070259513789
1478,,6.139070259513789
1479,,6.139070259513789
1480,,6.139070259513789
1481,,6.139070259513789
1482,,6.139070259513789
1483,,6.139070259513789
1484,,6.139070259513789
1485,,6.139070259513789
1486,,6.139070259513789
1487,,6.139070259513789
1488,,6.139070259513789
1489,,6.139070259513789
1490,,6.139070259513789
1491,,6.139070259513789
1492,,6.139070259513789
1493,,6.139070259513789
1494,,6.139070259513789
1495,,6.139070259513789
1496,,6.139070259513789
1497,,6.139070259513789
1498,,6.139070259513789
1499,,6.139070259513789
1500,,6.139070259513789
1501,,6.139070259513789
1502,,6.139070259513789
1503,,6.139070259513789
1504,,6.139070259513789
1505,,6.139070259513789
1506,,6.139070259513789
1507,,6.139070259513789
1508,,6.139070259513789
1509,,6.139070259513789
1510,,6.139070259513789
1511,,6.139070259513789
1512,,6.139070259513789
1513,,6.139070259513789
1514,,6.139070259513789
1515,,6.139070259513789
1516,,6.139070259513789
1517,,6.139070259513789
1518,,6.139070259513789
1519,,6.139070259513789
1520,,6.139070259513789
1521,,6.139070259513789
1522,,6.139070259513789
1523,,6.139070259513789
1524,,6.139070259513789
1525,,6.139070259513789
1526,,6.139070259513789
1527,,6.139070259513789
1528,,6.139070259513789
1529,,6.139070259513789
1530,,6.139070259513789
1531,,6.139070259513789
1532,,6.139070259513789
1533,,6.139070259513789
1534,,6.139070259513789
1535,,6.139070259513789
1536,,6.139070259513789
1537,,6.139070259513789
1538,,6.139070259513789
1539,,6.139070259513789
1540,,6.139070259513789
1541,,6.139070259513789
1542,,6.139070259513789
1543,,6.139070259513789
1544,,6.139070259513789
1545,,6.139070259513789
1546,,6.139070259513789
1547,,6.139070259513789
1548,,6.139070259513789
1549,,6.139070259513789
1550,,6.139070259513789
1551,,6.139070259513789
1552,,6.139070259513789
1553,,6.139070259513789
1554,,6.139070259513789
1555,,6.139070259513789
1556,,6.139070259513789
1557,,6.139070259513789
1558,,6.139070259513789
1559,,6.139070259513789
1560,,6.139070259513789
1561,,6.139070259513789
1562,,6.139070259513789
1563,,6.139070259513789
1564,,6.139070259513789
1565,,6.139070259513789
1566,,6.139070259513789
1567,,6.139070259513789
1568,,6.139070259513789
1569,,6.139070259513789
1570,,6.139070259513789
1571,,6.139070259513789
1572,,6.139070259513789
1573,,6.139070259513789
1574,,6.139070259513789
1575,,6.139070259513789
1576,,6.139070259513789
1577,,6.139070259513789
1578,,6.139070259513789
1579,,6.139070259513789
1580,,6.139070259513789
1581,,6.139070259513789
1582,,6.139070259513789
1583,,6.139070259513789
1584,,6.139070259513789
1585,,6.139070259513789
1586,,6.139070259513789
1587,,6.139070259513789
1588,,6.139070259513789
1589,,6.139070259513789
1590,,6.139070259513789
1591,,6.139070259513789
1592,,6.139070259513789
1593,,6.139070259513789
1594,,6.139070259513789
1595,,6.139070259513789
1596,,6.139070259513789
1597,,6.139070259513789
1598,,6.139070259513789
1599,,6.139070259513789
1600,,6.139070259513789
1601,,6.139070259513789
1602,,6.139070259513789
1603,,6.139070259513789
1604,,6.139070259513789
1605,,6.139070259513789
1606,,6.139070259513789
1607,,6.139070259513789
1608,,6.139070259513789
1609,,6.139070259513789
1610,,6.139070259513789
1611,,6.139070259513789
1612,,6.139070259513789
1613,,6.139070259513789
1614,,6.139070259513789
1615,,6.139070259513789
1616,,6.139070259513789
1617,,6.139070259513789
1618,,6.139070259513789
1619,,6.139070259513789
1620,,6.139070259513789
1621,,6.139070259513789
1622,,6.139070259513789
1623,,6.139070259513789
1624,,6.139070259513789
1625,,6.139070259513789
1626,,6.139070259513789
1627,,6.139070259513789
1628,,6.139070259513789
1629,,6.139070259513789
1630,,6.139070259513789
1631,,6.139070259513789
1632,,6.139070259513789
1633,,6.139070259513789
1634,,6.139070259513789
1635,,6.139070259513789
1636,,6.139070259513789
1637,,6.139070259513789
1638,,6.139070259513789
1639,,6.139070259513789
1640,,6.139070259513789
1641,,6.139070259513789
1642,,6.139070259513789
1643,,6.139070259513789
1644,,6.139070259513789
1645,,6.139070259513789
1646,,6.139070259513789
1647,,6.139070259513789
1648,,6.139070259513789
1649,,6.139070259513789
1650,,6.139070259513789
1651,,6.139070259513789
1652,,6.139070259513789
1653,,6.139070259513789
1654,,6.139070259513789
1655,,6.139070259513789
1656,,6.139070259513789
1657,,6.139070259513789
1658,,6.139070259513789
1659,,6.139070259513789
1660,,6.139070259513789
1661,,6.139070259513789
1662,,6.139070259513789
1663,,6.139070259513789
1664,,6.139070259513789
1665,,6.139070259513789
1666,,6.139070259513789
1667,,6.139070259513789
1668,,6.139070259513789
1669,,6.139070259513789
1670,,6.139070259513789
1671,,6.139070259513789
1672,,6.139070259513789
1673,,6.139070259513789
1674,,6.139070259513789
1675,,6.139070259513789
1676,,6.139070259513789
1677,,6.139070259513789
1678,,6.139070259513789
1679,,6.139070259513789
1680,,6.139070259513789
1681,,6.139070259513789
1682,,6.139070259513789
1683,,6.139070259513789
1684,,6.139070259513789
1685,,6.139070259513789
1686,,6.139070259513789
1687,,6.139070259513789
1688,,6.139070259513789
1689,,6.139070259513789
1690,,6.139070259513789
1691,,6.139070259513789
1692,,6.139070259513789
1693,,6.139070259513789
1694,,6.139070259513789
1695,,6.139070259513789
1696,,6.139070259513789
1697,,6.139070259513789
1698,,6.139070259513789
1699,,6.139070259513789
1700,,6.139070259513789
1701,,6.139070259513789
1702,,6.139070259513789
1703,,6.139070259513789
1704,,6.139070259513789
1705,,6.139070259513789
1706,,6.139070259513789
1707,,6.139070259513789
1708,,6.139070259513789
1709,,6.139070259513789
1710,,6.139070259513789
1711,,6.139070259513789
1712,,6.139070259513789
1713,,6.139070259513789
1714,,6.139070259513789
1715,,6.139070259513789
1716,,6.139070259513789
1717,,6.139070259513789
1718,,6.139070259513789
1719,,6.139070259513789
1720,,6.139070259513789
1721,,6.139070259513789
1722,,6.139070259513789
1723,,6.139070259513789
1724,,6.139070259513789
1725,,6.139070259513789
1726,,6.139070259513789
1727,,6.139070259513789
1728,,6.139070259513789
1729,,6.139070259513789
1730,,6.139070259513789
1731,,6.139070259513789
1732,,6.139070259513789
1733,,6.139070259513789
1734,,6.139070259513789
1735,,6.139070259513789
1736,,6.139070259513789
1737,,6.139070259513789
1738,,6.139070259513789
1739,,6.139070259513789
1740,,6.139070259513789
1741,,6.139070259513789
1742,,6.139070259513789
1743,,6.139070259513789
1744,,6.139070259513789
1745,,6.139070259513789
1746,,6.139070259513789
1747,,6.139070259513789
1748,,6.139070259513789
1749,,6.139070259513789
1750,,6.139070259513789
1751,,6.139070259513789
1752,,6.139070259513789
1753,,6.139070259513789
1754,,6.139070259513789
1755,,6.139070259513789
1756,,6.139070259513789
1757,,6.139070259513789
1758,,6.139070259513789
1759,,6.139070259513789
1760,,6.139070259513789
1761,,6.139070259513789
1762,,6.139070259513789
1763,,6.139070259513789
1764,,6.139070259513789
1765,,6.139070259513789
1766,,6.139070259513789
1767,,6.139070259513789
1768,,6.139070259513789
1769,,6.139070259513789
1770,,6.139070259513789
1771,,6.139070259513789
1772,,6.139070259513789
1773,,6.139070259513789
1774,,6.139070259513789
1775,,6.139070259513789
1776,,6.139070259513789
1777,,6.139070259513789
1778,,6.139070259513789
1779,,6.139070259513789
1780,,6.139070259513789
1781,,6.139070259513789
1782,,6.139070259513789
1783,,6.139070259513789
1784,,6.139070259513789
1785,,6.139070259513789
1786,,6.139070259513789
1787,,6.139070259513789
1788,,6.139070259513789
1789,,6.139070259513789
1790,,6.139070259513789
1791,,6.139070259513789
1792,,6.139070259513789
1793,,6.139070259513789
1794,,6.139070259513789
1795,,6.139070259513789
1796,,6.139070259513789
1797,,6.139070259513789
1798,,6.139070259513789
1799,,6.139070259513789
1800,,6.139070259513789
1801,,6.139070259513789
1802,,6.139070259513789
1803,,6.139070259513789
1804,,6.139070259513789
1805,,6.139070259513789
1806,,6.139070259513789
1807,,6.139070259513789
1808,,6.139070259513789
1809,,6.139070259513789
1810,,6.139070259513789
1811,,6.139070259513789
1812,,6.139070259513789
1813,,6.139070259513789
1814,,6.139070259513789
1815,,6.139070259513789
1816,,6.139070259513789
1817,,6.139070259513789
1818,,6.139070259513789
1819,,6.139070259513789
1820,,6.139070259513789
1821,,6.139070259513789
1822,,6.139070259513789
1823,,6.139070259513789
1824,,6.139070259513789
1825,,6.139070259513789
1826,,6.139070259513789
1827,,6.139070259513789
1828,,6.139070259513789
1829,,6.139070259513789
1830,,6.139070259513789
1831,,6.139070259513789
1832,,6.139070259513789
1833,,6.139070259513789
1834,,6.139070259513789
1835,,6.139070259513789
1836,,6.139070259513789
1837,,6.139070259513789
1838,,6.139070259513789
1839,,6.139070259513789
1840,,6.139070259513789
1841,,6.139070259513789
1842,,6.139070259513789
1843,,6.139070259513789
1844,,6.139070259513789
1845,,6.139070259513789
1846,,6.139070259513789
1847,,6.139070259513789
1848,,6.139070259513789
1849,,6.139070259513789
1850,,6.139070259513789
1851,,6.139070259513789
1852,,6.139070259513789
1853,,6.139070259513789
1854,,6.139070259513789
1855,,6.139070259513789
1856,,6.139070259513789
1857,,6.139070259513789
1858,,6.139070259513789
1859,,6.139070259513789
1860,,6.139070259513789
1861,,6.139070259513789
1862,,6.139070259513789
1863,,6.139070259513789
1864,,6.139070259513789
1865,,6.139070259513789
1866,,6.139070259513789
1867,,6.139070259513789
1868,,6.139070259513789
1869,,6.139070259513789
1870,,6.139070259513789
1871,,6.139070259513789
1872,,6.139070259513789
1873,,6.139070259513789
1874,,6.139070259513789
1875,,6.139070259513789
1876,,6.139070259513789
1877,,6.139070259513789
1878,,6.139070259513789
1879,,6.139070259513789
1880,,6.139070259513789
1881,,6.139070259513789
1882,,6.139070259513789
1883,,6.139070259513789
1884,,6.139070259513789
1885,,6.139070259513789
1886,,6.139070259513789
1887,,6.139070259513789
1888,,6.139070259513789
1889,,6.139070259513789
1890,,6.139070259513789
1891,,6.139070259513789
1892,,6.139070259513789
1893,,6.139070259513789
1894,,6.139070259513789
1895,,6.139070259513789
1896,,6.139070259513789
1897,,6.139070259513789
1898,,6.139070259513789
1899,,6.139070259513789
1900,,6.139070259513789
1901,,6.139070259513789
1902,,6.139070259513789
1903,,6.139070259513789
1904,,6.139070259513789
1905,,6.139070259513789
1906,,6.139070259513789
1907,,6.139070259513789
1908,,6.139070259513789
1909,,6.139070259513789
1910,,6.139070259513789
1911,,6.139070259513789
1912,,6.139070259513789
1913,,6.139070259513789
1914,,6.139070259513789
1915,,6.139070259513789
1916,,6.139070259513789
1917,,6.139070259513789
1918,,6.139070259513789
1919,,6.139070259513789
1920,,6.139070259513789
1921,,6.139070259513789
1922,,6.139070259513789
1923,,6.139070259513789
1924,,6.139070259513789
1925,,6.139070259513789
1926,,6.139070259513789
1927,,6.139070259513789
1928,,6.139070259513789
1929,,6.139070259513789
1930,,6.139070259513789
1931,,6.139070259513789
1932,,6.139070259513789
1933,,6.139070259513789
1934,,6.139070259513789
1935,,6.139070259513789
1936,,6.139070259513789
1937,,6.139070259513789
1938,,6.139070259513789
1939,,6.139070259513789
1940,,6.139070259513789
1941,,6.139070259513789
1942,,6.139070259513789
1943,,6.139070259513789
1944,,6.139070259513789
1945,,6.139070259513789
1946,,6.139070259513789
1947,,6.139070259513789
1948,,6.139070259513789
1949,,6.139070259513789
1950,,6.139070259513789
1951,,6.139070259513789
1952,,6.139070259513789
1953,,6.139070259513789
1954,,6.139070259513789
1955,,6.139070259513789
1956,,6.139070259513789
1957,,6.139070259513789
1958,,6.139070259513789
1959,,6.139070259513789
1960,,6.139070259513789
1961,,6.139070259513789
1962,,6.139070259513789
1963,,6.139070259513789
1964,,6.139070259513789
1965,,6.139070259513789
1966,,6.139070259513789
1967,,6.139070259513789
1968,,6.139070259513789
1969,,6.139070259513789
1970,,6.139070259513789
1971,,6.139070259513789
1972,,6.139070259513789
1973,,6.139070259513789
1974,,6.139070259513789
1975,,6.139070259513789
1976,,6.139070259513789
1977,,6.139070259513789
1978,,6.139070259513789
1979,,6.139070259513789
1980,,6.139070259513789
1981,,6.139070259513789
1982,,6.139070259513789
1983,,6.139070259513789
1984,,6.139070259513789
1985,,6.139070259513789
1986,,6.139070259513789
1987,,6.139070259513789
1988,,6.139070259513789
1989,,6.139070259513789
1990,,6.139070259513789
1991,,6.139070259513789
1992,,6.139070259513789
1993,,6.139070259513789
1994,,6.139070259513789
1995,,6.139070259513789
1996,,6.139070259513789
1997,,6.139070259513789
1998,,6.139070259513789
1999,,6.139070259513789
2000,,6.139070259513789


==> convergence_data/congestion_0.7.dat <==
iter,minmax,downstairs
1,7.949511796418465,7.949511796400634
2,7.948860767866677,7.948860768817755
3,7.948219071147957,7.948219071884068
4,7.947586515378032,7.947586516827911
5,7.946962915135484,7.9469629198870635
6,7.9463480959353054,7.946348102108856
7,7.945741883076182,7.94574188919497
8,7.945144105066114,7.9451441113520636
9,7.9445545971095815,7.9445546031482985
10,7.943973197549947,7.943973203376717
11,7.943399749142918,7.943399754927786
12,7.94283409959392,7.94283410467109
13,7.942276098889542,7.942276103305664
14,7.941725600803771,7.941725605250368
15,7.941182463498312,7.941182468522314
16,7.940646548838711,7.9406465546475005
17,7.940117723550051,7.9401177285720825
18,7.939595854203829,7.9395958617835145
19,7.939080812190657,7.939080819218044
20,7.938572471997919,7.711916207351276
21,7.938070711117842,7.711916207351276
22,7.937575409977875,7.708288511743436
23,7.937086457665035,7.706187509691758
24,7.93660372833626,7.705543654935344
25,7.936127116608564,7.705543654935344
26,7.935656513726448,7.705543654935344
27,7.935191813450554,7.705543654935344
28,7.934732911985763,7.705543654935344
29,7.934279707920099,7.705543654935344
30,7.9338321012030235,7.705543654935344
31,7.933389996135124,7.705543654935344
32,7.932953298367818,7.705543654935344
33,7.932521914759513,7.705543654935344
34,7.932095754802742,7.705543654935344
35,7.931674730000285,7.705543654935344
36,7.931258752123302,7.705543654935344
37,7.930847738138069,7.705543654935344
38,7.930441605243739,7.705543654935344
39,7.930040272435482,7.705543654935344
40,7.929643660456283,7.705543654935344
41,7.929251691750305,7.705543654935344
42,7.928864290417705,7.705543654935344
43,7.9284813821585525,7.705543654935344
44,7.928102895363087,7.705543654935344
45,7.9277287583407885,7.705543654935344
46,7.92735890064357,7.705543654935344
47,7.926993253549387,7.705543654935344
48,7.926631749755574,7.705543654935344
49,7.926274326116272,7.705543654935344
50,7.925920917259437,7.705543654935344
51,7.925571460274386,7.705543654935344
52,7.925225893922765,7.705543654935344
53,7.924884156876651,7.705543654935344
54,7.92454619182616,7.705543654935344
55,7.92421194000251,7.705543654935344
56,7.923881344670626,7.705543654935344
57,7.9235543502201855,7.705543654935344
58,7.9232309021375045,7.705543654935344
59,7.922910946977385,7.705543654935344
60,7.922594432360611,7.705543654935344
61,7.9222813068372595,7.705543654935344
62,7.921971519937948,7.705543654935344
63,7.9216650227062,7.705543654935344
64,7.921361766380191,7.705543654935344
65,7.921061703463385,7.705543654935344
66,7.920764785951104,7.705543654935344
67,7.920470970790356,7.705543654935344
68,7.920180211821075,7.705543654935344
69,7.91989246495196,7.705543654935344
70,7.919607686980164,7.705543654935344
71,7.919325835542349,7.705543654935344
72,7.919046868668952,7.705543654935344
73,7.91877074632612,7.705543654935344
74,7.918497427509442,7.705543654935344
75,7.918226873190072,7.705543654935344
76,7.9179590447082555,7.705543654935344
77,7.917693903885183,6.559658217250872
78,7.917431413654448,6.559658217250872
79,7.91717153741545,6.559658217250872
80,7.916914239205742,6.559658217250872
81,7.91665948372042,6.559658217250872
82,7.916407236280975,6.559658217250872
83,7.916157462859009,6.559658217250872
84,7.9159101299404355,6.559658217250872
85,7.9156652046391125,6.559658217250872
86,7.915422654642027,6.559658217250872
87,7.915182448207923,6.559658217250872
88,7.91494455383679,6.559658217250872
89,7.914708941423341,6.559658217250872
90,7.914475580549153,6.559658217250872
91,7.914244441586601,6.559658217250872
92,7.914015495411511,6.559658217250872
93,7.913788713393004,6.559658217250872
94,7.913564067131632,6.559658217250872
95,7.913341529458961,6.559658217250872
96,7.913121072912353,6.559658217250872
97,7.912902670739306,6.559658217250872
98,7.912686296635245,6.559658217250872
99,7.912471924735019,6.559658217250872
100,7.912259529599227,6.559658217250872
101,7.912049086051015,6.559658217250872
102,7.911840569622949,6.559658217250872
103,7.91163395614472,6.559658217250872
104,7.9114292217832345,6.559658217250872
105,7.9112263429800525,6.559658217250872
106,7.911025297036808,6.559658217250872
107,7.910826060454894,6.559658217250872
108,7.9106286116000355,6.559658217250872
109,7.910432928300025,6.559658217250872
110,7.910238989074668,6.559658217250872
111,7.910046772338193,6.559658217250872
112,7.909856257296912,6.559658217250872
113,7.909667424599421,6.559658217250872
114,7.909480251380105,6.559658217250872
115,7.909294718977171,6.559658217250872
116,7.9091108077678305,6.559658217250872
117,7.908928498187198,6.559658217250872
118,7.908747771279226,6.559658217250872
119,7.908568608245952,6.559658217250872
120,7.908390990625735,6.559658217250872
121,7.908214900208804,6.559658217250872
122,7.90804031905884,6.559658217250872
123,7.907867229475405,6.559658217250872
124,7.907695614101098,6.559658217250872
125,7.907525455791232,6.559658217250872
126,7.907356737694694,6.559658217250872
127,7.9071894431273515,6.559658217250872
128,7.9070235557418345,6.559658217250872
129,7.906859059307342,6.559658217250872
130,7.906695938110521,6.559658217250872
131,7.9065341763732615,6.559658217250872
132,7.906373758683839,6.559658217250872
133,7.906214670192977,6.559658217250872
134,7.906056895187702,6.559658217250872
135,7.9059004188771596,6.559658217250872
136,7.905745226682946,6.559658217250872
137,7.9055913053970395,6.559658217250872
138,7.905438640129907,6.559658217250872
139,7.905287216968621,6.559658217250872
140,7.905137022140937,6.559658217250872
141,7.904988042073293,6.559658217250872
142,7.904840263444134,6.559658217250872
143,7.9046936732457596,6.559658217250872
144,7.904548258107933,6.559658217250872
145,7.904404005477886,6.559658217250872
146,7.904260902709659,6.559658217250872
147,7.904118937329656,6.559658217250872
148,7.903978097179143,6.559658217250872
149,7.903838370173855,6.559658217250872
150,7.903699744212592,6.559658217250872
151,7.903562207592631,6.559658217250872
152,7.903425748715146,6.559658217250872
153,7.903290356123889,6.559658217250872
154,7.903156018582205,6.559658217250872
155,7.903022724840045,6.559658217250872
156,7.902890463927878,6.559658217250872
157,7.902759225076373,6.559658217250872
158,7.902628997553531,6.559658217250872
159,7.902499770781855,6.559658217250872
160,7.902371534409664,6.559658217250872
161,7.902244278126459,6.559658217250872
162,7.902117989714952,6.559658217250872
163,7.9019926633618365,6.559658217250872
164,7.901868287286353,6.559658217250872
165,7.901744851363367,6.559658217250872
166,7.901622346163294,6.559658217250872
167,7.901500762221491,6.559658217250872
168,7.901380090173405,6.559658217250872
169,7.901260320769173,6.559658217250872
170,7.901141445231498,6.559658217250872
171,7.901023453261039,6.559658217250872
172,7.900906337543088,6.559658217250872
173,7.90079008862746,6.559658217250872
174,7.9006746979304365,6.559658217250872
175,7.900560156907658,6.559658217250872
176,7.900446457337697,6.559658217250872
177,7.900333590401138,6.559658217250872
178,7.900221548119302,6.559658217250872
179,7.900110322387569,6.559658217250872
180,7.899999905183978,6.559658217250872
181,7.899890290592238,6.559658217250872
182,7.899781466693253,6.559658217250872
183,7.899673427924948,6.559658217250872
184,7.89956616512828,6.559658217250872
185,7.899459673376781,6.559658217250872
186,7.899353944250848,6.559658217250872
187,7.899248970385809,6.559658217250872
188,7.899144744170959,6.559658217250872
189,7.89904125861589,6.559658217250872
190,7.898938506745734,6.559658217250872
191,7.898836482600133,6.559658217250872
192,7.8987351773947525,6.559658217250872
193,7.898634585124807,6.559658217250872
194,7.898534698672529,6.559658217250872
195,7.898435511831949,6.559658217250872
196,7.898337017334227,6.559658217250872
197,7.898239209191157,6.559658217250872
198,7.898142080976423,6.559658217250872
199,7.89804562634089,6.559658217250872
200,7.897949839027252,6.559658217250872
201,7.897854712792138,6.559658217250872
202,7.897760241537191,6.559658217250872
203,7.897666419264383,6.559658217250872
204,7.897573239921724,6.559658217250872
205,7.897480697573477,6.559658217250872
206,7.89738878686551,6.559658217250872
207,7.897297505325769,6.559658217250872
208,7.89720683934113,6.559658217250872
209,7.897116787384932,6.559658217250872
210,7.897027335535603,6.559658217250872
211,7.89693849510571,6.559658217250872
212,7.896850252255352,6.559658217250872
213,7.8967626011893115,6.559658217250872
214,7.896675535807128,6.559658217250872
215,7.896589051325327,6.559658217250872
216,7.896503144440386,6.559658217250872
217,7.896417810447286,6.559658217250872
218,7.896333042085834,6.559658217250872
219,7.896248795092252,6.559658217250872
220,7.8961651463910485,6.559658217250872
221,7.895764074785567,6.559658217250872
222,7.8961488085821605,6.559658217250872
223,7.895781884170101,6.559658217250872
224,7.8958580923584485,6.559658217250872
225,7.895814682427833,6.559658217250872
226,7.895744983587883,6.559658217250872
227,7.89558667758949,6.559658217250872
228,7.89562827668343,6.559658217250872
229,7.895265274998376,6.559658217250872
230,7.895250114710137,6.559658217250872
231,7.894195262297955,6.559658217250872
232,7.8950028175023315,6.559658217250872
233,7.895080307720416,6.559658217250872
234,7.895245575562207,6.559658217250872
235,7.895168453478277,6.559658217250872
236,7.895091827918793,6.559658217250872
237,7.895015683633,6.559658217250872
238,7.894940032152304,6.559658217250872
239,7.894864862682092,6.559658217250872
240,7.894790170847134,6.559658217250872
241,7.89471595585835,6.559658217250872
242,7.89464220679564,6.559658217250872
243,7.894568929036917,6.559658217250872
244,7.894496109773147,6.559658217250872
245,7.894423747138336,6.559658217250872
246,7.894351838635,6.551372314585509
247,7.894280380459563,6.551372314585509
248,7.894209368861598,6.551372314585509
249,7.89413880041907,6.551372314585509
250,7.894068671073969,6.551372314585509
251,7.893998977067081,6.551372314585509
252,7.893929714976285,6.551372314585509
253,7.893860881257722,6.551372314585509
254,7.893792472382008,6.551372314585509
255,7.893724484859862,6.551372314585509
256,7.893656915240763,6.551372314585509
257,7.893589760193765,6.551372314585509
258,7.89352301614692,6.551372314585509
259,7.893456679865535,6.551372314585509
260,7.893390748014808,6.551372314585509
261,7.893325217281478,6.551372314585509
262,7.893260084513722,6.551372314585509
263,7.893195346451401,6.551372314585509
264,7.893130999912914,6.551372314585509
265,7.893067041751359,6.551372314585509
266,7.893003468851845,6.551372314585509
267,7.892940278131095,6.551372314585509
268,7.892877466537176,6.551372314585509
269,7.892815031175579,6.551372314585509
270,7.892752968800896,6.551372314585509
271,7.892691276580653,6.551372314585509
272,7.892629951580842,6.551372314585509
273,7.89256899117492,6.551372314585509
274,7.892508391946139,6.551372314585509
275,7.892448151322462,6.551372314585509
276,7.892388266472612,6.551372314585509
277,7.892328735046843,6.551372314585509
278,7.892269553490379,6.551372314585509
279,7.892210718908509,6.551372314585509
280,7.892152229632479,6.551372314585509
281,7.892094082286366,6.551372314585509
282,7.892036274604438,6.551372314585509
283,7.891978803745211,6.551372314585509
284,7.891921666939144,6.551372314585509
285,7.891864861983828,6.551372314585509
286,7.891808386454591,6.551372314585509
287,7.8917522372354485,6.551372314585509
288,7.891696412159181,6.551372314585509
289,7.891640908594267,6.551372314585509
290,7.891585724210298,6.551372314585509
291,7.8915308564436275,6.551372314585509
292,7.891476303013435,6.551372314585509
293,7.8914220616206014,6.551372314585509
294,7.89136812977009,6.551372314585509
295,7.891314505191859,6.551372314585509
296,7.891261185672591,6.551372314585509
297,7.891208168620355,6.551372314585509
298,7.891155451903265,6.551372314585509
299,7.891103033330484,6.551372314585509
300,7.891050910636653,6.551372314585509
301,7.890999081541372,6.551372314585509
302,7.890947543988627,6.551372314585509
303,7.8908962957575515,6.551372314585509
304,7.890845334450539,6.551372314585509
305,7.890794658430924,6.551372314585509
306,7.890744265331973,6.551372314585509
307,7.890694152788931,6.551372314585509
308,7.8906443193290166,6.551372314585509
309,7.890594762601209,6.551372314585509
310,7.890545480574266,6.551372314585509
311,7.890496471239569,6.551372314585509
312,7.890447732589682,6.551372314585509
313,7.890399262678604,6.551372314585509
314,7.890351059539045,6.551372314585509
315,7.890303121155756,6.551372314585509
316,7.890255445756079,6.551372314585509
317,7.890208031371035,6.551372314585509
318,7.8901608760305,6.551372314585509
319,7.890113978039759,6.551372314585509
320,7.890067335433503,6.551372314585509
321,7.8900209464366355,6.551372314585509
322,7.889974809160478,6.551372314585509
323,7.889928921835648,6.551372314585509
324,7.889883282677986,6.551372314585509
325,7.889837889919077,6.551372314585509
326,7.889792741802266,6.551372314585509
327,7.889747836596489,6.551372314585509
328,7.889703172577487,6.551372314585509
329,7.889658748037273,6.551372314585509
330,7.8896145612855815,6.551372314585509
331,7.889570610645901,6.551372314585509
332,7.88952689445679,6.551372314585509
333,7.889483411072337,6.551372314585509
334,7.889440158859707,6.551372314585509
335,7.889397136187851,6.551372314585509
336,7.889354341480033,6.551372314585509
337,7.889311773118998,6.551372314585509
338,7.889269429556199,6.551372314585509
339,7.889227309217256,6.551372314585509
340,7.88918541055459,6.551372314585509
341,7.889143732033002,6.549937667669615
342,7.889102272131319,6.549937667669615
343,7.8890610293416925,6.549937667669615
344,7.8890200021689845,6.549937667669615
345,7.888979189131319,6.549937667669615
346,7.888938588758102,6.549937667669615
347,7.888898199594611,6.549937667669615
348,7.88885802019688,6.549937667669615
349,7.888818049133332,6.549937667669615
350,7.888778284984697,6.549937667669615
351,7.888738726343832,6.549937667669615
352,7.888699371815643,6.549937667669615
353,7.888660220017917,6.549937667669615
354,7.888621269569962,6.549937667669615
355,7.888582519127593,6.549937667669615
356,7.888543967335271,6.549937667669615
357,7.888505612856184,6.549937667669615
358,7.888467454364809,6.549937667669615
359,7.888429490546823,6.549937667669615
360,7.88839172009897,6.549937667669615
361,7.888354141728948,6.549937667669615
362,7.888316754155302,6.549937667669615
363,7.888279556107313,6.549937667669615
364,7.888242546324888,6.549937667669615
365,7.888205723558456,6.549937667669615
366,7.888169086568853,6.549937667669615
367,7.888132634127196,6.549937667669615
368,7.888096365015155,6.549937667669615
369,7.8880602780238895,6.549937667669615
370,7.888024371954849,6.549937667669615
371,7.887988645619382,6.549937667669615
372,7.887953097838641,6.549937667669615
373,7.887917727443482,6.549937667669615
374,7.887882533274074,6.549937667669615
375,7.887847514180692,6.549937667669615
376,7.887812669022727,6.549937667669615
377,7.88777799666845,6.549937667669615
378,7.887743495996326,6.549937667669615
379,7.887709165893427,6.549937667669615
380,7.887675005255883,6.549937667669615
381,7.887641012988789,6.549937667669615
382,7.8876071880061005,6.549937667669615
383,7.887573529230579,6.549937667669615
384,7.887540035593672,6.549937667669615
385,7.887506706035447,6.549937667669615
386,7.887473539504505,6.549937667669615
387,7.8874405349578955,6.549937667669615
388,7.8874076913610365,6.549937667669615
389,7.887375007687622,6.549937667669615
390,7.8873424829200856,6.549937667669615
391,7.8873101160458114,6.549937667669615
392,7.887277906066611,6.549937667669615
393,7.887245851986926,6.549937667669615
394,7.8872139528207,6.549937667669615
395,7.887182207589694,6.549937667669615
396,7.887150615323412,6.549937667669615
397,7.887119175059029,6.549937667669615
398,7.88708788584131,6.549937667669615
399,7.887056746722545,6.549937667669615
400,7.887025756762479,6.549937667669615
401,7.8869949150282395,6.549937667669615
402,7.8869642205942565,6.549937667669615
403,7.886933672542209,6.549937667669615
404,7.886903269960945,6.549937667669615
405,7.88687301194642,6.549937667669615
406,7.886842897601627,6.549937667669615
407,7.886812926036537,6.549937667669615
408,7.886783096368016,6.549937667669615
409,7.8867534077197865,6.549937667669615
410,7.88672385922234,6.549937667669615
411,7.886694450012887,6.549937667669615
412,7.886665179235288,6.549937667669615
413,7.886636046039996,6.549937667669615
414,7.886607049583993,6.549937667669615
415,7.886578189030727,6.549937667669615
416,7.886549463550061,6.549937667669615
417,7.886520872318198,6.549937667669615
418,7.886492414517644,6.549937667669615
419,7.886464089337127,6.549937667669615
420,7.8864358959715615,6.549937667669615
421,7.88640783362197,6.549937667669615
422,7.886379901495442,6.549937667669615
423,7.88635209880508,6.549937667669615
424,7.8863244247699305,6.549937667669615
425,7.886296878614947,6.549937667669615
426,7.886269459570916,6.549937667669615
427,7.886242166874423,6.549937667669615
428,7.886214999767793,6.549937667669615
429,7.886187957499036,6.549937667669615
430,7.886161039321797,6.549937667669615
431,7.886134244495301,6.549937667669615
432,7.886107572284315,6.549937667669615
433,7.886081021959084,6.549937667669615
434,7.88605459279529,6.549937667669615
435,7.886028284074001,6.549937667669615
436,7.886002095081622,6.549937667669615
437,7.885976025109847,6.549937667669615
438,7.885950073455617,6.549937667669615
439,7.8859242394210645,6.549937667669615
440,7.885898522313467,6.549937667669615
441,7.885872921445214,6.549937667669615
442,7.8858474361336235,6.549937667669615
443,7.8858220657012925,6.549937667669615
444,7.88579680947564,6.549937667669615
445,7.885771666789026,6.549937667669615
446,7.885746636978684,6.549937667669615
447,7.885721719386687,6.549937667669615
448,7.885696913359905,6.549937667669615
449,7.885672218249968,6.549937667669615
450,7.885647633412481,6.549937667669615
451,7.885623158209214,6.549937667669615
452,7.8855987920057995,6.549937667669615
453,7.8855745341724655,6.549937667669615
454,7.885550384083985,6.549937667669615
455,7.885526341119655,6.549937667669615
456,7.885502404663222,6.549937667669615
457,7.885478574102886,6.549937667669615
458,7.885454848831229,6.549937667669615
459,7.8854312282451895,6.549937667669615
460,7.88540771174603,6.549937667669615
461,7.885384298739288,6.549937667669615
462,7.8853609886347495,6.549937667669615
463,7.885337780846402,6.549937667669615
464,7.885314674792414,6.549937667669615
465,7.8852916698950875,6.549937667669615
466,7.8852687655808165,6.549937667669615
467,7.885245961280069,6.549937667669615
468,7.885223256427342,6.549937667669615
469,7.885200650461127,6.549937667669615
470,7.88517814282388,6.549937667669615
471,7.885155732961985,6.549937667669615
472,7.885133420325718,6.549937667669615
473,7.885111204369225,6.549937667669615
474,7.885089084550476,6.549937667669615
475,7.885067060331236,6.549937667669615
476,7.885045131177043,6.549937667669615
477,7.885023296557166,6.549937667669615
478,7.885001555944573,6.549937667669615
479,7.884979908815907,6.549937667669615
480,7.884958354651447,6.549937667669615
481,7.884936892935086,6.549937667669615
482,7.884915523154297,6.549937667669615
483,7.884894244800099,6.549937667669615
484,7.88487305736704,6.549937667669615
485,7.884851960353144,6.549937667669615
486,7.884830953259915,6.549937667669615
487,7.884810035592275,6.549937667669615
488,7.884789206858562,6.549937667669615
489,7.884768466570484,6.549937667669615
490,7.884747814243095,6.549937667669615
491,7.884727249394781,6.549937667669615
492,7.884706771547216,6.549937667669615
493,7.884686380225338,6.549937667669615
494,7.884666074957327,6.549937667669615
495,7.8846458552745755,6.549937667669615
496,7.884625720711668,6.549937667669615
497,7.884605670806346,6.549937667669615
498,7.884585705099486,6.549937667669615
499,7.884565823135069,6.549937667669615
500,7.884546024460178,6.549937667669615
501,7.884526308624928,6.549937667669615
502,7.8845066751824895,6.549937667669615
503,7.884487123689036,6.549937667669615
504,7.884467653703733,6.549937667669615
505,7.8844482647886895,6.549937667669615
506,7.8844289565089625,6.549937667669615
507,7.884409728432536,6.549937667669615
508,7.884390580130258,6.549937667669615
509,7.884371511175866,6.549937667669615
510,7.884352521145926,6.549937667669615
511,7.884333609619829,6.549937667669615
512,7.884314776179773,6.549937667669615
513,7.88429602041072,6.549937667669615
514,7.884277341900396,6.549937667669615
515,7.884258740239246,6.549937667669615
516,7.884240215020438,6.549937667669615
517,7.8842217658398255,6.549937667669615
518,7.884203392295924,6.549937667669615
519,7.884185093989903,6.549937667669615
520,7.884166870525548,6.549937667669615
521,7.884148721509259,6.549937667669615
522,7.8841306465500125,6.549937667669615
523,7.884112645259346,6.549937667669615
524,7.884094717251349,6.549937667669615
525,7.884076862142628,6.549937667669615
526,7.884059079552456,6.549937667669615
527,7.884041369116346,6.549937667669615
528,7.884023730443936,6.549937667669615
529,7.884006163161731,6.549937667669615
530,7.883988666898677,6.549937667669615
531,7.883971241286116,6.549937667669615
532,7.883953885957785,6.549937667669615
533,7.883936600549783,6.549937667669615
534,7.883919384700565,6.549937667669615
535,7.88390223805092,6.549937667669615
536,7.883885160243948,6.549937667669615
537,7.883868150925046,6.549937667669615
538,7.883851209741896,6.549937667669615
539,7.883834336344432,6.549937667669615
540,7.883817530384838,6.549937667669615
541,7.883800791517523,6.549937667669615
542,7.883784119399146,6.549937667669615
543,7.883767513688466,6.549937667669615
544,7.8837509740465626,6.549937667669615
545,7.8837345001365815,6.549937667669615
546,7.883718091623803,6.549937667669615
547,7.8837017482052865,6.549937667669615
548,7.883685469505351,6.549937667669615
549,7.883669255210741,6.549937667669615
550,7.883653104995155,6.549937667669615
551,7.883637018534362,6.549937667669615
552,7.883620995506174,6.549937667669615
553,7.883605035590432,6.549937667669615
554,7.883589138468999,6.549937667669615
555,7.88357330382573,6.549937667669615
556,7.883557531346475,6.549937667669615
557,7.883541820719045,6.549937667669615
558,7.883526171633209,6.549937667669615
559,7.883510583780688,6.549937667669615
560,7.883495056855107,6.549937667669615
561,7.883479590552027,6.549937667669615
562,7.883464184568893,6.549937667669615
563,7.883448838605029,6.549937667669615
564,7.883433552361642,6.549937667669615
565,7.883418325541784,6.549937667669615
566,7.883403157850348,6.549937667669615
567,7.883388048994064,6.549937667669615
568,7.883372998681466,6.549937667669615
569,7.883358006622894,6.549937667669615
570,7.883343072530477,6.549937667669615
571,7.883328196118111,6.549937667669615
572,7.883313377101458,6.549937667669615
573,7.8832986151979885,6.549937667669615
574,7.883283910126839,6.549937667669615
575,7.883269261608868,6.549937667669615
576,7.883254669366654,6.549937667669615
577,7.883240133124466,6.549937667669615
578,7.883225652608258,6.549937667669615
579,7.883211227545656,6.549937667669615
580,7.8831968576659515,6.549937667669615
581,7.883182542700076,6.549937667669615
582,7.8831682823806,6.549937667669615
583,7.883154076441722,6.549937667669615
584,7.8831399246192415,6.549937667669615
585,7.883125826650573,6.549937667669615
586,7.883111782274706,6.549937667669615
587,7.883097791232218,6.549937667669615
588,7.8830838532652425,6.549937667669615
589,7.8830699681174785,6.549937667669615
590,7.883056135534154,6.549937667669615
591,7.883042355262044,6.549937667669615
592,7.883028627049433,6.549937667669615
593,7.88301495064612,6.549937667669615
594,7.883001325803399,6.549937667669615
595,7.882987752274065,6.549937667669615
596,7.8829742298123735,6.549937667669615
597,7.882960758174053,6.549937667669615
598,7.882947337191964,6.549937667669615
599,7.882933966495311,6.549937667669615
600,7.88292064589766,6.549937667669615
601,7.8829073751605145,6.549937667669615
602,7.882894154046779,6.549937667669615
603,7.882880982320769,6.549937667669615
604,7.882867859748197,6.549937667669615
605,7.882854786096156,6.549937667669615
606,7.88284176113312,6.549937667669615
607,7.882828784628924,6.549937667669615
608,7.882815856354762,6.549937667669615
609,7.882802976083177,6.549937667669615
610,7.882790143588039,6.549937667669615
611,7.882777358644557,6.549937667669615
612,7.882764621029253,6.549937667669615
613,7.8827519305199605,6.549937667669615
614,7.8827392868958075,6.549937667669615
615,7.882726689937215,6.549937667669615
616,7.882714139425894,6.549937667669615
617,7.88270163514481,6.549937667669615
618,7.882689176878215,6.549937667669615
619,7.882676764411594,6.549937667669615
620,7.882664397531693,6.549937667669615
621,7.882652076026486,6.549937667669615
622,7.882639799685183,6.549937667669615
623,7.882627568298212,6.549937667669615
624,7.882615381657214,6.549937667669615
625,7.882603239555025,6.549937667669615
626,7.882591141785689,6.549937667669615
627,7.882579088144427,6.549937667669615
628,7.882567078427642,6.549937667669615
629,7.8825551124329065,6.549937667669615
630,7.882543189958961,6.549937667669615
631,7.882531310805692,6.549937667669615
632,7.882519474774138,6.549937667669615
633,7.882507681666466,6.549937667669615
634,7.882495931285991,6.549937667669615
635,7.88248422343714,6.549937667669615
636,7.882472557925453,6.549937667669615
637,7.882460934557588,6.549937667669615
638,7.882449353141286,6.549937667669615
639,7.882437813485399,6.549937667669615
640,7.882426315399857,6.549937667669615
641,7.88241485869566,6.549937667669615
642,7.882403443184894,6.549937667669615
643,7.882392068680692,6.549937667669615
644,7.882380734997255,6.549937667669615
645,7.882369441949824,6.549937667669615
646,7.8823581893546875,6.549937667669615
647,7.882346977029165,6.549937667669615
648,7.882335804791604,6.549937667669615
649,7.882324672461381,6.549937667669615
650,7.882313579858872,6.549937667669615
651,7.882302526805469,6.549937667669615
652,7.882291513123561,6.549937667669615
653,7.882280538636533,6.549937667669615
654,7.882269603168754,6.549937667669615
655,7.882258706545577,6.549937667669615
656,7.882247848593326,6.549937667669615
657,7.882237029139288,6.549937667669615
658,7.88222624801172,6.549937667669615
659,7.882215505039819,6.549937667669615
660,7.882204800053753,6.549937667669615
661,7.882194132884606,6.549937667669615
662,7.8821835033644145,6.549937667669615
663,7.882172911326132,6.549937667669615
664,7.882162356603648,6.549937667669615
665,7.882151839031759,6.549937667669615
666,7.882141358446176,6.549937667669615
667,7.882130914683513,6.549937667669615
668,7.88212050758128,6.549937667669615
669,7.882110136977887,6.549937667669615
670,7.88209980271263,6.549937667669615
671,7.882089504625677,6.549937667669615
672,7.882079242558082,6.549937667669615
673,7.88206901635176,6.549937667669615
674,7.882058825849501,6.549937667669615
675,7.882048670894936,6.549937667669615
676,7.882038551332567,6.549937667669615
677,7.8820284670077285,6.549937667669615
678,7.882018417766606,6.549937667669615
679,7.882008403456213,6.549937667669615
680,7.881998423924398,6.549937667669615
681,7.881988479019838,6.549937667669615
682,7.881978568592025,6.549937667669615
683,7.881968692491265,6.549937667669615
684,7.881958850568673,6.549937667669615
685,7.881949042676171,6.549937667669615
686,7.881939268666475,6.549937667669615
687,7.8819295283930995,6.549937667669615
688,7.881919821710344,6.549937667669615
689,7.881910148473288,6.549937667669615
690,7.881900508537803,6.549937667669615
691,7.881890901760514,6.549937667669615
692,7.881881327998828,6.549937667669615
693,7.881871787110913,6.549937667669615
694,7.8818622789556905,6.549937667669615
695,7.881852803392842,6.549937667669615
696,7.881843360282788,6.549937667669615
697,7.881833949486708,6.549937667669615
698,7.881824570866505,6.549937667669615
699,7.881815224284822,6.549937667669615
700,7.8818059096050375,6.549937667669615
701,7.881796626691247,6.549937667669615
702,7.881787375408273,6.549937667669615
703,7.881778155621644,6.549937667669615
704,7.881768967197612,6.549937667669615
705,7.8817598100031265,6.549937667669615
706,7.881750683905845,6.549937667669615
707,7.881741588774122,6.549937667669615
708,7.881732524476996,6.549937667669615
709,7.881723490884213,6.549937667669615
710,7.881714487866187,6.549937667669615
711,7.881705515294019,6.549937667669615
712,7.881696573039488,6.549937667669615
713,7.881687660975039,6.549937667669615
714,7.881678778973789,6.549937667669615
715,7.8816699269095345,6.549937667669615
716,7.881661104656737,6.549937667669615
717,7.881652312090463,6.549937667669615
718,7.881643549086446,6.549937667669615
719,7.8816348155210845,6.549937667669615
720,7.88162611127141,6.549937667669615
721,7.881617436215099,6.549937667669615
722,7.881608790230453,6.549937667669615
723,7.881600173196414,6.549937667669615
724,7.881591584992551,6.549937667669615
725,7.881583025499051,6.549937667669615
726,7.8815744945967205,6.549937667669615
727,7.881565992166985,6.549937667669615
728,7.881557518091878,6.549937667669615
729,7.881549072254045,6.549937667669615
730,7.881540654536733,6.549937667669615
731,7.881532264823789,6.549937667669615
732,7.8815239029996516,6.549937667669615
733,7.881515568949367,6.549937667669615
734,7.881507262558556,6.549937667669615
735,7.8814989837134295,6.549937667669615
736,7.881490732300783,6.549937667669615
737,7.881482508207987,6.549937667669615
738,7.881474311322993,6.549937667669615
739,7.881466141534313,6.549937667669615
740,7.881457998817417,6.549937667669615
741,7.881449882897049,6.549937667669615
742,7.8814417937418,6.549937667669615
743,7.88143373124245,6.549937667669615
744,7.881425695290319,6.549937667669615
745,7.881417685777283,6.549937667669615
746,7.881409702595767,6.549937667669615
747,7.881401745638743,6.549937667669615
748,7.881393814799713,6.549937667669615
749,7.881385909972728,6.549937667669615
750,7.881378031052363,6.549937667669615
751,7.8813701779337295,6.549937667669615
752,7.881362350512472,6.549937667669615
753,7.881354548684748,6.549937667669615
754,7.881346772347248,6.549937667669615
755,7.8813390213971735,6.549937667669615
756,7.88133129573224,6.549937667669615
757,7.881323595250679,6.549937667669615
758,7.881315919851231,6.549937667669615
759,7.881308269433139,6.549937667669615
760,7.881300643896155,6.549937667669615
761,7.881293043140519,6.549937667669615
762,7.881285467066989,6.549937667669615
763,7.881277915576789,6.549937667669615
764,7.88127038857166,6.549937667669615
765,7.881262885953811,6.549937667669615
766,7.881255407625952,6.549937667669615
767,7.88124795349126,6.549937667669615
768,7.881240523453406,6.549937667669615
769,7.881233117416526,6.549937667669615
770,7.881225735285236,6.549937667669615
771,7.881218376964624,6.549937667669615
772,7.881211042360233,6.549937667669615
773,7.881203731378095,6.549937667669615
774,7.881196443924684,6.549937667669615
775,7.881189179906937,6.549937667669615
776,7.8811819392322615,6.549937667669615
777,7.881174721808499,6.549937667669615
778,7.881167527543959,6.549937667669615
779,7.881160356347395,6.549937667669615
780,7.881153208128003,6.549937667669615
781,7.881146082795426,6.549937667669615
782,7.881138980259748,6.549937667669615
783,7.881131900431495,6.549937667669615
784,7.88112484322162,6.549937667669615
785,7.881117808541523,6.549937667669615
786,7.881110796303021,6.549937667669615
787,7.881103806418364,6.549937667669615
788,7.881096838800232,6.549937667669615
789,7.881089893361726,6.549937667669615
790,7.881082970016367,6.549937667669615
791,7.88107606867809,6.549937667669615
792,7.881069189261262,6.549937667669615
793,7.881062331680644,6.549937667669615
794,7.8810554958514185,6.549937667669615
795,7.881048681689172,6.549937667669615
796,7.881041889109908,6.549937667669615
797,7.88103511803002,6.549937667669615
798,7.88102836836646,6.549937667669615
799,7.881021640036331,6.549937667669615
800,7.881014932957193,6.549937667669615
801,7.88100824704704,6.549937667669615
802,7.881001582224258,6.549937667669615
803,7.88099493840762,6.549937667669615
804,7.880988315516294,6.549937667669615
805,7.8809817134698275,6.549937667669615
806,7.880975132188157,6.549937667669615
807,7.880968571591594,6.549937667669615
808,7.880962031600833,6.549937667669615
809,7.880955512136952,6.549937667669615
810,7.880949013121388,6.549937667669615
811,7.880942534475966,6.549937667669615
812,7.8809360761228735,6.549937667669615
813,7.880929637984672,6.549937667669615
814,7.8809232199842825,6.549937667669615
815,7.880916822044995,6.549937667669615
816,7.880910444090461,6.549937667669615
817,7.880904086044692,6.549937667669615
818,7.880897747832061,6.549937667669615
819,7.88089142937729,6.549937667669615
820,7.880885130605461,6.549937667669615
821,7.880878851442005,6.549937667669615
822,7.880872591812709,6.549937667669615
823,7.880866351643695,6.549937667669615
824,7.880860130861448,6.549937667669615
825,7.880853929392783,6.549937667669615
826,7.880847747164866,6.549937667669615
827,7.880841584105203,6.549937667669615
828,7.880835440141631,6.549937667669615
829,7.8808293152023365,6.549937667669615
830,7.88082320921582,6.549937667669615
831,7.880817122110938,6.549937667669615
832,7.880811053816868,6.549937667669615
833,7.88080500426311,6.549937667669615
834,7.8807989733795045,6.549937667669615
835,7.880792961096202,6.549937667669615
836,7.880786967343692,6.549937667669615
837,7.880780992052776,6.549937667669615
838,7.880775035154579,6.549937667669615
839,7.880769096580537,6.549937667669615
840,7.880763176262419,6.549937667669615
841,7.880757274132293,6.549937667669615
842,7.88075139012255,6.549937667669615
843,7.880745524165879,6.549937667669615
844,7.8807396761952955,6.549937667669615
845,7.880733846144109,6.549937667669615
846,7.880728033945948,6.549937667669615
847,7.880722239534728,6.549937667669615
848,7.880716462844682,6.549937667669615
849,7.880710703810341,6.549937667669615
850,7.880704962366531,6.549937667669615
851,7.8806992384483765,6.549937667669615
852,7.880693531991304,6.549937667669615
853,7.880687842931027,6.549937667669615
854,7.880682171203554,6.549937667669615
855,7.880676516745191,6.549937667669615
856,7.880670879492523,6.549937667669615
857,7.8806652593824325,6.549937667669615
858,7.880659656352077,6.549937667669615
859,7.880654070338916,6.549937667669615
860,7.880648501280678,6.549937667669615
861,7.880642949115373,6.549937667669615
862,7.880637413781308,6.549937667669615
863,7.880631895294841,6.549937667669615
864,7.880626393443207,6.549937667669615
865,7.880620908239283,6.549937667669615
866,7.880615439622473,6.549937667669615
867,7.880609987532449,6.549937667669615
868,7.8806045519091565,6.549937667669615
869,7.8805991326928115,6.549937667669615
870,7.880593729823899,6.549937667669615
871,7.880588343243172,6.549937667669615
872,7.8805829728916486,6.549937667669615
873,7.8805776187106025,6.549937667669615
874,7.8805722806415845,6.549937667669615
875,7.880566958626395,6.549937667669615
876,7.880561652607096,6.549937667669615
877,7.880556362526014,6.549937667669615
878,7.880551088326715,6.549937667669615
879,7.880545829928273,6.549937667669615
880,7.8805405872968475,6.549937667669615
881,7.88053536037577,6.549937667669615
882,7.88053014910863,6.549937667669615
883,7.880524953439268,6.549937667669615
884,7.880519773311775,6.549937667669615
885,7.880514608670485,6.549937667669615
886,7.880509459459984,6.549937667669615
887,7.880504325625091,6.549937667669615
888,7.880499207110885,6.549937667669615
889,7.8804941038626755,6.549937667669615
890,7.88048901582602,6.549937667669615
891,7.880483942946707,6.549937667669615
892,7.880478885170772,6.549937667669615
893,7.8804738424444825,6.549937667669615
894,7.880468814714348,6.549937667669615
895,7.880463801927102,6.549937667669615
896,7.8804588040297245,6.549937667669615
897,7.8804538209694135,6.549937667669615
898,7.880448852693615,6.549937667669615
899,7.88044389914999,6.549937667669615
900,7.8804389602864315,6.549937667669615
901,7.880434036051065,6.549937667669615
902,7.880429126392236,6.549937667669615
903,7.880424231258521,6.549937667669615
904,7.880419350598716,6.549937667669615
905,7.880414484361839,6.549937667669615
906,7.880409632497128,6.549937667669615
907,7.8804047949540506,6.549937667669615
908,7.880399971682284,6.549937667669615
909,7.880395162631726,6.549937667669615
910,7.880390367752496,6.549937667669615
911,7.880385586994918,6.549937667669615
912,7.880380820309542,6.549937667669615
913,7.880376067647127,6.549937667669615
914,7.880371328958639,6.549937667669615
915,7.880366604195266,6.549937667669615
916,7.880361893308397,6.549937667669615
917,7.8803571962496335,6.549937667669615
918,7.880352512970788,6.549937667669615
919,7.880347843423875,6.549937667669615
920,7.880343187561118,6.549937667669615
921,7.88033854533494,6.549937667669615
922,7.880333916697973,6.549937667669615
923,7.8803293016030524,6.549937667669615
924,7.880324700003213,6.549937667669615
925,7.880320111851685,6.549937667669615
926,7.8803155371019065,6.549937667669615
927,7.880310975707512,6.549937667669615
928,7.88030642762233,6.549937667669615
929,7.880301892800389,6.549937667669615
930,7.880297371195911,6.549937667669615
931,7.880292862763312,6.549937667669615
932,7.880288367457204,6.549937667669615
933,7.880283885232392,6.549937667669615
934,7.880279416043861,6.549937667669615
935,7.880274959879253,6.549937667669615
936,7.880270516642739,6.549937667669615
937,7.880266086308466,6.549937667669615
938,7.880261668832183,6.549937667669615
939,7.8802572641698285,6.549937667669615
940,7.880252872277531,6.549937667669615
941,7.880248493111592,6.549937667669615
942,7.880244126628515,6.549937667669615
943,7.880239772784971,6.549937667669615
944,7.880235431537813,6.549937667669615
945,7.880231102844087,6.549937667669615
946,7.880226786661004,6.549937667669615
947,7.880222482945968,6.549937667669615
948,7.880218191656552,6.549937667669615
949,7.880213912750508,6.549937667669615
950,7.88020964618577,6.549937667669615
951,7.880205391920438,6.549937667669615
952,7.880201149912795,6.549937667669615
953,7.880196920121294,6.549937667669615
954,7.880192702504562,6.549937667669615
955,7.880188497021398,6.549937667669615
956,7.880184303630771,6.549937667669615
957,7.880180122291822,6.549937667669615
958,7.880175952963859,6.549937667669615
959,7.880171795606357,6.549937667669615
960,7.8801676501789695,6.549937667669615
961,7.880163516641614,6.549937667669615
962,7.88015939495416,6.549937667669615
963,7.88015528507676,6.549937667669615
964,7.880151186969717,6.549937667669615
965,7.8801471005935015,6.549937667669615
966,7.880143025908754,6.549937667669615
967,7.880138962876268,6.549937667669615
968,7.880134911456999,6.549937667669615
969,7.880130871612073,6.549937667669615
970,7.880126843302758,6.549937667669615
971,7.8801228264905,6.549937667669615
972,7.880118821136888,6.549937667669615
973,7.880114827203677,6.549937667669615
974,7.8801108446527754,6.549937667669615
975,7.8801068734462465,6.549937667669615
976,7.88010291354631,6.549937667669615
977,7.880098964915335,6.549937667669615
978,7.880095027515854,6.549937667669615
979,7.880091101310543,6.549937667669615
980,7.880087186262238,6.549937667669615
981,7.880083282333912,6.549937667669615
982,7.880079389488703,6.549937667669615
983,7.8800755076898925,6.549937667669615
984,7.880071636900913,6.549937667669615
985,7.880067777085342,6.549937667669615
986,7.8800639282069085,6.549937667669615
987,7.88006009022948,6.549937667669615
988,7.880056263117083,6.549937667669615
989,7.8800524468338775,6.549937667669615
990,7.880048641344172,6.549937667669615
991,7.880044846612426,6.549937667669615
992,7.880041062603232,6.549937667669615
993,7.880037289281325,6.549937667669615
994,7.880033526611592,6.549937667669615
995,7.880029774559048,6.549937667669615
996,7.880026033088861,6.549937667669615
997,7.880022302166329,6.549937667669615
998,7.8800185817568975,6.549937667669615
999,7.8800148718261385,6.549937667669615
1000,7.880011172339776,6.549937667669615
1001,7.880007483263656,6.549937667669615
1002,7.880003804563777,6.549937667669615
1003,7.880000136206256,6.549937667669615
1004,7.879996478157365,6.549937667669615
1005,7.87999283038349,6.549937667669615
1006,7.879989192851163,6.549937667669615
1007,7.879985565527048,6.549937667669615
1008,7.879981948377939,6.549937667669615
1009,7.879978341370759,6.549937667669615
1010,7.8799747444725705,6.549937667669615
1011,7.879971157650559,6.549937667669615
1012,7.879967580872043,6.549937667669615
1013,7.8799640141044724,6.549937667669615
1014,7.879960457315422,6.549937667669615
1015,7.879956910472592,6.549937667669615
1016,7.879953373543823,6.549937667669615
1017,7.8799498464970625,6.549937667669615
1018,7.879946329300406,6.549937667669615
1019,7.8799428219220555,6.549937667669615
1020,7.879939324330357,6.549937667669615
1021,7.879935836493754,6.549937667669615
1022,7.8799323583808425,6.549937667669615
1023,7.879928889960329,6.549937667669615
1024,7.879925431201042,6.549937667669615
1025,7.879921982071929,6.549937667669615
1026,7.87991854254207,6.549937667669615
1027,7.879915112580654,6.549937667669615
1028,7.879911692157002,6.549937667669615
1029,7.879908281240542,6.549937667669615
1030,7.879904879800829,6.549937667669615
1031,7.879901487807541,6.549937667669615
1032,7.879898105230459,6.549937667669615
1033,7.879894732039496,6.549937667669615
1034,7.879891368204681,6.549937667669615
1035,7.879888013696149,6.549937667669615
1036,7.879884668484164,6.549937667669615
1037,7.8798813325390915,6.549937667669615
1038,7.87987800583142,6.549937667669615
1039,7.87987468833176,6.549937667669615
1040,7.8798713800108136,6.549937667669615
1041,7.8798680808394215,6.549937667669615
1042,7.879864790788519,6.549937667669615
1043,7.87986150982916,6.549937667669615
1044,7.879858237932509,6.549937667669615
1045,7.879854975069846,6.549937667669615
1046,7.879851721212557,6.549937667669615
1047,7.8798484763321355,6.549937667669615
1048,7.87984524040019,6.549937667669615
1049,7.879842013388438,6.549937667669615
1050,7.879838795268697,6.549937667669615
1051,7.87983558606259,6.549937667669615
1052,7.8798323856329056,6.549937667669615
1053,7.879829194011469,6.549937667669615
1054,7.87982601117053,6.549937667669615
1055,7.8798228370824495,6.549937667669615
1056,7.8798196717196864,6.549937667669615
1057,7.879816515054811,6.549937667669615
1058,7.879813367060497,6.549937667669615
1059,7.879810227709525,6.549937667669615
1060,7.87980709697477,6.549937667669615
1061,7.879803974829217,6.549937667669615
1062,7.879800861245958,6.549937667669615
1063,7.8797977561981725,6.549937667669615
1064,7.8797946596591615,6.549937667669615
1065,7.87979157160231,6.549937667669615
1066,7.879788492001109,6.549937667669615
1067,7.87978542082916,6.549937667669615
1068,7.879782358060146,6.549937667669615
1069,7.879779303667863,6.549937667669615
1070,7.879776257626202,6.549937667669615
1071,7.879773219909156,6.549937667669615
1072,7.879770190490808,6.549937667669615
1073,7.879767169345343,6.549937667669615
1074,7.8797641564470435,6.549937667669615
1075,7.879761151770292,6.549937667669615
1076,7.879758155289558,6.549937667669615
1077,7.879755166979418,6.549937667669615
1078,7.879752186814539,6.549937667669615
1079,7.879749214769675,6.549937667669615
1080,7.879746250819691,6.549937667669615
1081,7.879743294939531,6.549937667669615
1082,7.879740347104236,6.549937667669615
1083,7.879737407288949,6.549937667669615
1084,7.879734475468898,6.549937667669615
1085,7.879731551619407,6.549937667669615
1086,7.879728635715886,6.549937667669615
1087,7.879725727733842,6.549937667669615
1088,7.879722827648869,6.549937667669615
1089,7.879719935436662,6.549937667669615
1090,7.879717051072992,6.549937667669615
1091,7.87971417453373,6.549937667669615
1092,7.879711305794827,6.549937667669615
1093,7.879708444832339,6.549937667669615
1094,7.879705591622393,6.549937667669615
1095,7.87970274614122,6.549937667669615
1096,7.879699908365122,6.549937667669615
1097,7.879697078270506,6.549937667669615
1098,7.8796942558338525,6.549937667669615
1099,7.879691441031746,6.549937667669615
1100,7.879688633840887,6.549937667669615
1101,7.879685834237967,6.549937667669615
1102,7.879683042199814,6.549937667669615
1103,7.879680257703344,6.549937667669615
1104,7.8796774807255545,6.549937667669615
1105,7.879674711243531,6.549937667669615
1106,7.879671949234447,6.549937667669615
1107,7.8796691946755475,6.549937667669615
1108,7.879666447544177,6.549937667669615
1109,7.879663707817747,6.549937667669615
1110,7.879660975473765,6.549937667669615
1111,7.87965825048981,6.549937667669615
1112,7.87965553284355,6.549937667669615
1113,7.879652822512733,6.549937667669615
1114,7.8796501194751825,6.549937667669615
1115,7.879647423708812,6.549937667669615
1116,7.879644735191611,6.549937667669615
1117,7.879642053901644,6.549937667669615
1118,7.879639379817062,6.549937667669615
1119,7.879636712916094,6.549937667669615
1120,7.879634053177045,6.549937667669615
1121,7.8796314005783055,6.549937667669615
1122,7.879628755098335,6.549937667669615
1123,7.879626116715678,6.549937667669615
1124,7.8796234854089535,6.549937667669615
1125,7.879620861156859,6.549937667669615
1126,7.879618243938167,6.549937667669615
1127,7.87961563373173,6.549937667669615
1128,7.8796130305164755,6.549937667669615
1129,7.879610434271401,6.549937667669615
1130,7.879607844975587,6.549937667669615
1131,7.879605262608188,6.549937667669615
1132,7.8796026871484335,6.549937667669615
1133,7.879600118575625,6.549937667669615
1134,7.879597556869136,6.549937667669615
1135,7.879595002008426,6.549937667669615
1136,7.8795924539730136,6.549937667669615
1137,7.8795899127424995,6.549937667669615
1138,7.8795873782965495,6.549937667669615
1139,7.879584850614917,6.549937667669615
1140,7.879582329677406,6.549937667669615
1141,7.8795798154639165,6.549937667669615
1142,7.879577307954401,6.549937667669615
1143,7.879574807128891,6.549937667669615
1144,7.879572312967493,6.549937667669615
1145,7.879569825450375,6.549937667669615
1146,7.879567344557786,6.549937667669615
1147,7.879564870270036,6.549937667669615
1148,7.879562402567508,6.549937667669615
1149,7.8795599414306565,6.549937667669615
1150,7.879557486840006,6.549937667669615
1151,7.879555038776148,6.549937667669615
1152,7.879552597219738,6.549937667669615
1153,7.879550162151511,6.549937667669615
1154,7.879547733552259,6.549937667669615
1155,7.879545311402846,6.549937667669615
1156,7.879542895684208,6.549937667669615
1157,7.879540486377342,6.549937667669615
1158,7.8795380834633155,6.549937667669615
1159,7.879535686923259,6.549937667669615
1160,7.879533296738372,6.549937667669615
1161,7.87953091288992,6.549937667669615
1162,7.879528535359238,6.549937667669615
1163,7.879526164127718,6.549937667669615
1164,7.879523799176825,6.549937667669615
1165,7.87952144048808,6.549937667669615
1166,7.8795190880430805,6.549937667669615
1167,7.879516741823479,6.549937667669615
1168,7.879514401810996,6.549937667669615
1169,7.879512067987418,6.549937667669615
1170,7.879509740334588,6.549937667669615
1171,7.879507418834422,6.549937667669615
1172,7.879505103468886,6.549937667669615
1173,7.879502794220024,6.549937667669615
1174,7.879500491069934,6.549937667669615
1175,7.879498194000773,6.549937667669615
1176,7.879495902994773,6.549937667669615
1177,7.879493618034209,6.549937667669615
1178,7.879491339101432,6.549937667669615
1179,7.8794890661788495,6.549937667669615
1180,7.879486799248969,6.549937667669615
1181,7.879484538294311,6.549937667669615
1182,7.8794822832974285,6.549937667669615
1183,7.879480034240974,6.549937667669615
1184,7.87947779110766,6.549937667669615
1185,7.8794755538802566,6.549937667669615
1186,7.879473322541589,6.549937667669615
1187,7.879471097074545,6.549937667669615
1188,7.879468877462076,6.549937667669615
1189,7.879466663687186,6.549937667669615
1190,7.879464455732939,6.549937667669615
1191,7.879462253582459,6.549937667669615
1192,7.879460057218923,6.549937667669615
1193,7.879457866625573,6.549937667669615
1194,7.879455681785707,6.549937667669615
1195,7.879453502682669,6.549937667669615
1196,7.879451329299877,6.549937667669615
1197,7.87944916162079,6.549937667669615
1198,7.879446999628941,6.549937667669615
1199,7.879444843307899,6.549937667669615
1200,7.8794426926413115,6.549937667669615
1201,7.879440547612855,6.549937667669615
1202,7.879438408206291,6.549937667669615
1203,7.879436274405412,6.549937667669615
1204,7.8794341461940824,6.549937667669615
1205,7.8794320235562045,6.549937667669615
1206,7.879429906475757,6.549937667669615
1207,7.879427794936752,6.549937667669615
1208,7.879425688923268,6.549937667669615
1209,7.879423588419436,6.549937667669615
1210,7.879421493409441,6.549937667669615
1211,7.879419403877518,6.549937667669615
1212,7.879417319807957,6.549937667669615
1213,7.879415241185097,6.549937667669615
1214,7.879413167993343,6.549937667669615
1215,7.879411100217139,6.549937667669615
1216,7.8794090378409845,6.549937667669615
1217,7.879406980849437,6.549937667669615
1218,7.879404929227103,6.549937667669615
1219,7.879402882958637,6.549937667669615
1220,7.879400842028748,6.549937667669615
1221,7.8793988064221985,6.549937667669615
1222,7.879396776123799,6.549937667669615
1223,7.879394751118411,6.549937667669615
1224,7.8793927313909515,6.549937667669615
1225,7.879390716926383,6.549937667669615
1226,7.879388707709717,6.549937667669615
1227,7.879386703726023,6.549937667669615
1228,7.879384704960412,6.549937667669615
1229,7.8793827113980495,6.549937667669615
1230,7.879380723024148,6.549937667669615
1231,7.879378739823969,6.549937667669615
1232,7.879376761782834,6.549937667669615
1233,7.8793747888860945,6.549937667669615
1234,7.879372821119166,6.549937667669615
1235,7.879370858467503,6.549937667669615
1236,7.879368900916613,6.549937667669615
1237,7.879366948452053,6.549937667669615
1238,7.879365001059426,6.549937667669615
1239,7.879363058724377,6.549937667669615
1240,7.879361121432616,6.549937667669615
1241,7.879359189169877,6.549937667669615
1242,7.879357261921965,6.549937667669615
1243,7.879355339674706,6.549937667669615
1244,7.879353422413995,6.549937667669615
1245,7.879351510125766,6.549937667669615
1246,7.879349602795996,6.549937667669615
1247,7.879347700410708,6.549937667669615
1248,7.879345802955984,6.549937667669615
1249,7.879343910417932,6.549937667669615
1250,7.879342022782722,6.549937667669615
1251,7.879340140036562,6.549937667669615
1252,7.879338262165702,6.549937667669615
1253,7.879336389156449,6.549937667669615
1254,7.879334520995142,6.549937667669615
1255,7.879332657668173,6.549937667669615
1256,7.879330799161978,6.549937667669615
1257,7.8793289454630315,6.549937667669615
1258,7.879327096557856,6.549937667669615
1259,7.879325252433026,6.549937667669615
1260,7.879323413075143,6.549937667669615
1261,7.879321578470868,6.549937667669615
1262,7.879319748606896,6.549937667669615
1263,7.87931792346997,6.549937667669615
1264,7.879316103046874,6.549937667669615
1265,7.879314287324435,6.549937667669615
1266,7.8793124762895275,6.549937667669615
1267,7.879310669929062,6.549937667669615
1268,7.879308868229992,6.549937667669615
1269,7.879307071179321,6.549937667669615
1270,7.879305278764085,6.549937667669615
1271,7.87930349097137,6.549937667669615
1272,7.879301707788301,6.549937667669615
1273,7.8792999292020385,6.549937667669615
1274,7.879298155199797,6.549937667669615
1275,7.879296385768823,6.549937667669615
1276,7.879294620896403,6.549937667669615
1277,7.879292860569877,6.549937667669615
1278,7.879291104776611,6.549937667669615
1279,7.879289353504019,6.549937667669615
1280,7.879287606739554,6.549937667669615
1281,7.879285864470711,6.549937667669615
1282,7.879284126685025,6.549937667669615
1283,7.879282393370072,6.549937667669615
1284,7.87928066451346,6.549937667669615
1285,7.87927894010285,6.549937667669615
1286,7.879277220125932,6.549937667669615
1287,7.879275504570442,6.549937667669615
1288,7.879273793424149,6.549937667669615
1289,7.879272086674871,6.549937667669615
1290,7.879270384310454,6.549937667669615
1291,7.8792686863187855,6.549937667669615
1292,7.879266992687798,6.549937667669615
1293,7.879265303405458,6.549937667669615
1294,7.879263618459769,6.549937667669615
1295,7.879261937838779,6.549937667669615
1296,7.879260261530564,6.549937667669615
1297,7.879258589523249,6.549937667669615
1298,7.8792569218049895,6.549937667669615
1299,7.879255258363979,6.549937667669615
1300,7.879253599188453,6.549937667669615
1301,7.879251944266681,6.549937667669615
1302,7.8792502935869715,6.549937667669615
1303,7.879248647137666,6.549937667669615
1304,7.879247004907149,6.549937667669615
1305,7.879245366883838,6.549937667669615
1306,7.879243733056191,6.549937667669615
1307,7.879242103412697,6.549937667669615
1308,7.879240477941882,6.549937667669615
1309,7.8792388566323135,6.549937667669615
1310,7.879237239472589,6.549937667669615
1311,7.879235626451349,6.549937667669615
1312,7.879234017557264,6.549937667669615
1313,7.879232412779042,6.549937667669615
1314,7.879230812105425,6.549937667669615
1315,7.879229215525197,6.549937667669615
1316,7.879227623027167,6.549937667669615
1317,7.879226034600186,6.549937667669615
1318,7.879224450233139,6.549937667669615
1319,7.879222869914947,6.549937667669615
1320,7.879221293634562,6.549937667669615
1321,7.879219721380973,6.549937667669615
1322,7.879218153143205,6.549937667669615
1323,7.879216588910314,6.549937667669615
1324,7.879215028671392,6.549937667669615
1325,7.879213472415567,6.549937667669615
1326,7.879211920132001,6.549937667669615
1327,7.879210371809882,6.549937667669615
1328,7.879208827477231,6.549937667669615
1329,7.879207287047863,6.549937667669615
1330,7.8792057505477056,6.549937667669615
1331,7.879204217966098,6.549937667669615
1332,7.879202689292392,6.549937667669615
1333,7.879201164515992,6.549937667669615
1334,7.879199643626321,6.549937667669615
1335,7.879198126612831,6.549937667669615
1336,7.879196613465031,6.549937667669615
1337,7.879195104172437,6.549937667669615
1338,7.879193598724607,6.549937667669615
1339,7.879192097111137,6.549937667669615
1340,7.879190599321644,6.549937667669615
1341,7.879189105345788,6.549937667669615
1342,7.879187615173255,6.549937667669615
1343,7.879186128793762,6.549937667669615
1344,7.879184646197062,6.549937667669615
1345,7.879183167372931,6.549937667669615
1346,7.879181692311194,6.549937667669615
1347,7.879180221001686,6.549937667669615
1348,7.879178753434289,6.549937667669615
1349,7.879177289598907,6.549937667669615
1350,7.879175829485484,6.549937667669615
1351,7.879174373083988,6.549937667669615
1352,7.8791729203844145,6.549937667669615
1353,7.879171471376799,6.549937667669615
1354,7.879170026051205,6.549937667669615
1355,7.879168584397723,6.549937667669615
1356,7.879167146406477,6.549937667669615
1357,7.879165712067616,6.549937667669615
1358,7.879164281371329,6.549937667669615
1359,7.87916285430782,6.549937667669615
1360,7.879161430867342,6.549937667669615
1361,7.879160011040165,6.549937667669615
1362,7.879158594816592,6.549937667669615
1363,7.879157182186953,6.549937667669615
1364,7.879155773141606,6.549937667669615
1365,7.879154367670953,6.549937667669615
1366,7.879152965765406,6.549937667669615
1367,7.879151567415415,6.549937667669615
1368,7.879150172611464,6.549937667669615
1369,7.879148781344056,6.549937667669615
1370,7.879147393603727,6.549937667669615
1371,7.8791460093810475,6.549937667669615
1372,7.8791446286666025,6.549937667669615
1373,7.879143251451024,6.549937667669615
1374,7.879141877724955,6.549937667669615
1375,7.87914050747908,6.549937667669615
1376,7.879139140704102,6.549937667669615
1377,7.87913777739076,6.549937667669615
1378,7.879136417529819,6.549937667669615
1379,7.879135061112061,6.549937667669615
1380,7.879133708128316,6.549937667669615
1381,7.879132358569425,6.549937667669615
1382,7.8791310124262655,6.549937667669615
1383,7.879129669689736,6.549937667669615
1384,7.879128330350771,6.549937667669615
1385,7.879126994400321,6.549937667669615
1386,7.879125661829374,6.549937667669615
1387,7.87912433262894,6.549937667669615
1388,7.87912300679006,6.549937667669615
1389,7.879121684303795,6.549937667669615
1390,7.879120365161234,6.549937667669615
1391,7.879119049353501,6.549937667669615
1392,7.879117736871742,6.549937667669615
1393,7.879116427707127,6.549937667669615
1394,7.879115121850853,6.549937667669615
1395,7.879113819294146,6.549937667669615
1396,7.8791125200282535,6.549937667669615
1397,7.879111224044458,6.549937667669615
1398,7.879109931334056,6.549937667669615
1399,7.87910864188838,6.549937667669615
1400,7.8791073556987845,6.549937667669615
1401,7.879106072756652,6.549937667669615
1402,7.879104793053384,6.549937667669615
1403,7.879103516580416,6.549937667669615
1404,7.879102243329206,6.549937667669615
1405,7.879100973291234,6.549937667669615
1406,7.879099706458009,6.549937667669615
1407,7.879098442821063,6.549937667669615
1408,7.879097182371961,6.549937667669615
1409,7.879095925102276,6.549937667669615
1410,7.8790946710036245,6.549937667669615
1411,7.879093420067637,6.549937667669615
1412,7.879092172285972,6.549937667669615
1413,7.879090927650311,6.549937667669615
1414,7.8790896861523665,6.549937667669615
1415,7.879088447783867,6.549937667669615
1416,7.879087212536563,6.549937667669615
1417,7.879085980402245,6.549937667669615
1418,7.879084751372712,6.549937667669615
1419,7.879083525439794,6.549937667669615
1420,7.879082302595348,6.549937667669615
1421,7.879081082831246,6.549937667669615
1422,7.879079866139396,6.549937667669615
1423,7.879078652511716,6.549937667669615
1424,7.879077441940159,6.549937667669615
1425,7.8790762344166945,6.549937667669615
1426,7.87907502993332,6.549937667669615
1427,7.879073828490906,6.549937667669615
1428,7.879072630063872,6.549937667669615
1429,7.879071434653059,6.549937667669615
1430,7.879070242250553,6.549937667669615
1431,7.879069052848468,6.549937667669615
1432,7.879067866438941,6.549937667669615
1433,7.879066683014126,6.549937667669615
1434,7.8790655025662115,6.549937667669615
1435,7.879064325087397,6.549937667669615
1436,7.879063150569912,6.549937667669615
1437,7.879061979006008,6.549937667669615
1438,7.879060810387957,6.549937667669615
1439,7.879059644708054,6.549937667669615
1440,7.879058481958615,6.549937667669615
1441,7.879057322131978,6.549937667669615
1442,7.879056165220514,6.549937667669615
1443,7.879055011216603,6.549937667669615
1444,7.8790538601126485,6.549937667669615
1445,7.879052711901083,6.549937667669615
1446,7.879051566574354,6.549937667669615
1447,7.879050424124941,6.549937667669615
1448,7.879049284545333,6.549937667669615
1449,7.8790481478280485,6.549937667669615
1450,7.879047013965623,6.549937667669615
1451,7.87904588295062,6.549937667669615
1452,7.87904475477562,6.549937667669615
1453,7.879043629433224,6.549937667669615
1454,7.879042506916056,6.549937667669615
1455,7.879041387208776,6.549937667669615
1456,7.8790402703199565,6.549937667669615
1457,7.879039156234367,6.549937667669615
1458,7.8790380449447195,6.549937667669615
1459,7.879036936443733,6.549937667669615
1460,7.87903583072417,6.549937667669615
1461,7.8790347277788,6.549937667669615
1462,7.87903362760041,6.549937667669615
1463,7.879032530181816,6.549937667669615
1464,7.879031435515853,6.549937667669615
1465,7.879030343595379,6.549937667669615
1466,7.879029254413265,6.549937667669615
1467,7.879028167962405,6.549937667669615
1468,7.879027084235719,6.549937667669615
1469,7.879026003226142,6.549937667669615
1470,7.879024924926627,6.549937667669615
1471,7.879023849330157,6.549937667669615
1472,7.879022776429726,6.549937667669615
1473,7.879021706218351,6.549937667669615
1474,7.879020638689065,6.549937667669615
1475,7.879019573834931,6.549937667669615
1476,7.879018511649021,6.549937667669615
1477,7.879017452124437,6.549937667669615
1478,7.879016395254287,6.549937667669615
1479,7.8790153410317165,6.549937667669615
1480,7.87901428944987,6.549937667669615
1481,7.879013240501931,6.549937667669615
1482,7.8790121941810884,6.549937667669615
1483,7.879011150480561,6.549937667669615
1484,7.879010109393574,6.549937667669615
1485,7.879009070913388,6.549937667669615
1486,7.879008035033271,6.549937667669615
1487,7.879007001746513,6.549937667669615
1488,7.879005971046421,6.549937667669615
1489,7.879004942926329,6.549937667669615
1490,7.879003917379581,6.549937667669615
1491,7.879002894399544,6.549937667669615
1492,7.8790018739796,6.549937667669615
1493,7.879000856113159,6.549937667669615
1494,7.87899984079364,6.549937667669615
1495,7.878998828014483,6.549937667669615
1496,7.878997817769154,6.549937667669615
1497,7.878996810051119,6.549937667669615
1498,7.878995804853887,6.549937667669615
1499,7.878994802170966,6.549937667669615
1500,7.8789938019958905,6.549937667669615
1501,7.878992804322212,6.549937667669615
1502,7.8789918091435,6.549937667669615
1503,7.878990816453344,6.549937667669615
1504,7.878989826245349,6.549937667669615
1505,7.878988838513134,6.549937667669615
1506,7.878987853250353,6.549937667669615
1507,7.8789868704506505,6.549937667669615
1508,7.878985890107712,6.549937667669615
1509,7.878984912215233,6.549937667669615
1510,7.878983936766924,6.549937667669615
1511,7.878982963756517,6.549937667669615
1512,7.87898199317776,6.549937667669615
1513,7.878981025024417,6.549937667669615
1514,7.87898005929027,6.549937667669615
1515,7.878979095969126,6.549937667669615
1516,7.878978135054795,6.549937667669615
1517,7.878977176541119,6.549937667669615
1518,7.878976220421945,6.549937667669615
1519,7.878975266691148,6.549937667669615
1520,7.878974315342606,6.549937667669615
1521,7.878973366370232,6.549937667669615
1522,7.87897241976794,6.549937667669615
1523,7.878971475529672,6.549937667669615
1524,7.8789705336493805,6.549937667669615
1525,7.8789695941210365,6.549937667669615
1526,7.878968656938633,6.549937667669615
1527,7.878967722096166,6.549937667669615
1528,7.878966789587667,6.549937667669615
1529,7.878965859407165,6.549937667669615
1530,7.878964931548723,6.549937667669615
1531,7.878964006006407,6.549937667669615
1532,7.878963082774307,6.549937667669615
1533,7.878962161846526,6.549937667669615
1534,7.878961243217185,6.549937667669615
1535,7.878960326880423,6.549937667669615
1536,7.8789594128303895,6.549937667669615
1537,7.878958501061257,6.549937667669615
1538,7.87895759156721,6.549937667669615
1539,7.878956684342451,6.549937667669615
1540,7.878955779381192,6.549937667669615
1541,7.878954876677676,6.549937667669615
1542,7.878953976226143,6.549937667669615
1543,7.8789530780208645,6.549937667669615
1544,7.878952182056118,6.549937667669615
1545,7.878951288326203,6.549937667669615
1546,7.878950396825432,6.549937667669615
1547,7.878949507548135,6.549937667669615
1548,7.878948620488654,6.549937667669615
1549,7.8789477356413435,6.549937667669615
1550,7.87894685300059,6.549937667669615
1551,7.878945972560776,6.549937667669615
1552,7.878945094316308,6.549937667669615
1553,7.87894421826161,6.549937667669615
1554,7.8789433443911205,6.549937667669615
1555,7.878942472699283,6.549937667669615
1556,7.878941603180572,6.549937667669615
1557,7.878940735829473,6.549937667669615
1558,7.878939870640475,6.549937667669615
1559,7.8789390076080945,6.549937667669615
1560,7.87893814672686,6.549937667669615
1561,7.878937287991313,6.549937667669615
1562,7.878936431396014,6.549937667669615
1563,7.87893557693553,6.549937667669615
1564,7.87893472460445,6.549937667669615
1565,7.878933874397381,6.549937667669615
1566,7.878933026308937,6.549937667669615
1567,7.878932180333746,6.549937667669615
1568,7.878931336466459,6.549937667669615
1569,7.878930494701733,6.549937667669615
1570,7.878929655034247,6.549937667669615
1571,7.878928817458689,6.549937667669615
1572,7.878927981969766,6.549937667669615
1573,7.878927148562193,6.549937667669615
1574,7.878926317230706,6.549937667669615
1575,7.878925487970049,6.549937667669615
1576,7.878924660774985,6.549937667669615
1577,7.878923835640294,6.549937667669615
1578,7.878923012560766,6.549937667669615
1579,7.878922191531199,6.549937667669615
1580,7.878921372546418,6.549937667669615
1581,7.87892055560125,6.549937667669615
1582,7.878919740690548,6.549937667669615
1583,7.878918927809169,6.549937667669615
1584,7.878918116951985,6.549937667669615
1585,7.87891730811389,6.549937667669615
1586,7.878916501289782,6.549937667669615
1587,7.8789156964745795,6.549937667669615
1588,7.878914893663209,6.549937667669615
1589,7.878914092850619,6.549937667669615
1590,7.878913294031762,6.549937667669615
1591,7.878912497201612,6.549937667669615
1592,7.878911702355149,6.549937667669615
1593,7.878910909487381,6.549937667669615
1594,7.8789101185933035,6.549937667669615
1595,7.878909329667956,6.549937667669615
1596,7.8789085427063705,6.549937667669615
1597,7.8789077577036,6.549937667669615
1598,7.878906974654708,6.549937667669615
1599,7.87890619355477,6.549937667669615
1600,7.878905414398885,6.549937667669615
1601,7.878904637182153,6.549937667669615
1602,7.878903861899696,6.549937667669615
1603,7.878903088546634,6.549937667669615
1604,7.8789023171181265,6.549937667669615
1605,7.878901547609321,6.549937667669615
1606,7.878900780015386,6.549937667669615
1607,7.8789000143315135,6.549937667669615
1608,7.878899250552891,6.549937667669615
1609,7.878898488674731,6.549937667669615
1610,7.878897728692257,6.549937667669615
1611,7.8788969706007,6.549937667669615
1612,7.878896214395311,6.549937667669615
1613,7.878895460071349,6.549937667669615
1614,7.878894707624083,6.549937667669615
1615,7.8788939570488,6.549937667669615
1616,7.878893208340804,6.549937667669615
1617,7.878892461495397,6.549937667669615
1618,7.8788917165079075,6.549937667669615
1619,7.878890973373669,6.549937667669615
1620,7.87889023208803,6.549937667669615
1621,7.87888949264635,6.549937667669615
1622,7.878888755044004,6.549937667669615
1623,7.878888019276379,6.549937667669615
1624,7.878887285338866,6.549937667669615
1625,7.878886553226877,6.549937667669615
1626,7.878885822935836,6.549937667669615
1627,7.878885094461178,6.549937667669615
1628,7.8788843677983476,6.549937667669615
1629,7.8788836429428,6.549937667669615
1630,7.878882919890012,6.549937667669615
1631,7.878882198635461,6.549937667669615
1632,7.878881479174644,6.549937667669615
1633,7.878880761503067,6.549937667669615
1634,7.878880045616247,6.549937667669615
1635,7.878879331509716,6.549937667669615
1636,7.878878619179019,6.549937667669615
1637,7.878877908619705,6.549937667669615
1638,7.878877199827341,6.549937667669615
1639,7.878876492797504,6.549937667669615
1640,7.878875787525798,6.549937667669615
1641,7.878875084007818,6.549937667669615
1642,7.878874382239169,6.549937667669615
1643,7.878873682215473,6.549937667669615
1644,7.878872983932368,6.549937667669615
1645,7.878872287385499,6.549937667669615
1646,7.878871592570527,6.549937667669615
1647,7.878870899483125,6.549937667669615
1648,7.878870208118969,6.549937667669615
1649,7.8788695184737545,6.549937667669615
1650,7.878868830543186,6.549937667669615
1651,7.878868144322979,6.549937667669615
1652,7.878867459808858,6.549937667669615
1653,7.87886677699657,6.549937667669615
1654,7.878866095881849,6.549937667669615
1655,7.878865416460475,6.549937667669615
1656,7.878864738728207,6.549937667669615
1657,7.878864062680826,6.549937667669615
1658,7.878863388314135,6.549937667669615
1659,7.878862715623938,6.549937667669615
1660,7.878862044606042,6.549937667669615
1661,7.878861375256285,6.549937667669615
1662,7.878860707570499,6.549937667669615
1663,7.878860041544534,6.549937667669615
1664,7.878859377174251,6.549937667669615
1665,7.878858714455523,6.549937667669615
1666,7.878858053384229,6.549937667669615
1667,7.878857393956257,6.549937667669615
1668,7.878856736167515,6.549937667669615
1669,7.878856080013921,6.549937667669615
1670,7.878855425491393,6.549937667669615
1671,7.878854772595869,6.549937667669615
1672,7.878854121323291,6.549937667669615
1673,7.878853471669625,6.549937667669615
1674,7.8788528236308295,6.549937667669615
1675,7.878852177202882,6.549937667669615
1676,7.878851532381776,6.549937667669615
1677,7.878850889163507,6.549937667669615
1678,7.878850247544084,6.549937667669615
1679,7.878849607519532,6.549937667669615
1680,7.878848969085872,6.549937667669615
1681,7.87884833223915,6.549937667669615
1682,7.878847696975412,6.549937667669615
1683,7.878847063290723,6.549937667669615
1684,7.878846431181155,6.549937667669615
1685,7.878845800642786,6.549937667669615
1686,7.878845171671712,6.549937667669615
1687,7.878844544264027,6.549937667669615
1688,7.8788439184158525,6.549937667669615
1689,7.878843294123301,6.549937667669615
1690,7.878842671382515,6.549937667669615
1691,7.8788420501896255,6.549937667669615
1692,7.878841430540793,6.549937667669615
1693,7.878840812432175,6.549937667669615
1694,7.878840195859947,6.549937667669615
1695,7.878839580820289,6.549937667669615
1696,7.878838967309394,6.549937667669615
1697,7.878838355323463,6.549937667669615
1698,7.878837744858707,6.549937667669615
1699,7.878837135911351,6.549937667669615
1700,7.878836528477623,6.549937667669615
1701,7.878835922553767,6.549937667669615
1702,7.878835318136029,6.549937667669615
1703,7.878834715220676,6.549937667669615
1704,7.8788341138039755,6.549937667669615
1705,7.878833513882201,6.549937667669615
1706,7.878832915451654,6.549937667669615
1707,7.878832318508626,6.549937667669615
1708,7.878831723049421,6.549937667669615
1709,7.878831129070371,6.549937667669615
1710,7.878830536567793,6.549937667669615
1711,7.878829945538025,6.549937667669615
1712,7.878829355977419,6.549937667669615
1713,7.8788287678823234,6.549937667669615
1714,7.878828181249113,6.549937667669615
1715,7.878827596074156,6.549937667669615
1716,7.878827012353837,6.549937667669615
1717,7.878826430084555,6.549937667669615
1718,7.8788258492627055,6.549937667669615
1719,7.878825269884705,6.549937667669615
1720,7.878824691946974,6.549937667669615
1721,7.8788241154459415,6.549937667669615
1722,7.878823540378049,6.549937667669615
1723,7.8788229667397465,6.549937667669615
1724,7.878822394527488,6.549937667669615
1725,7.878821823737746,6.549937667669615
1726,7.878821254366992,6.549937667669615
1727,7.8788206864117125,6.549937667669615
1728,7.8788201198684025,6.549937667669615
1729,7.878819554733564,6.549937667669615
1730,7.878818991003714,6.549937667669615
1731,7.878818428675368,6.549937667669615
1732,7.878817867745058,6.549937667669615
1733,7.878817308209321,6.549937667669615
1734,7.878816750064711,6.549937667669615
1735,7.878816193307779,6.549937667669615
1736,7.8788156379350935,6.549937667669615
1737,7.878815083943227,6.549937667669615
1738,7.878814531328766,6.549937667669615
1739,7.878813980088299,6.549937667669615
1740,7.878813430218427,6.549937667669615
1741,7.878812881715758,6.549937667669615
1742,7.878812334576917,6.549937667669615
1743,7.878811788798524,6.549937667669615
1744,7.8788112443772125,6.549937667669615
1745,7.878810701309631,6.549937667669615
1746,7.878810159592433,6.549937667669615
1747,7.878809619222278,6.549937667669615
1748,7.878809080195834,6.549937667669615
1749,7.878808542509778,6.549937667669615
1750,7.878808006160801,6.549937667669615
1751,7.878807471145593,6.549937667669615
1752,7.878806937460862,6.549937667669615
1753,7.878806405103317,6.549937667669615
1754,7.878805874069678,6.549937667669615
1755,7.8788053443566755,6.549937667669615
1756,7.878804815961045,6.549937667669615
1757,7.878804288879533,6.549937667669615
1758,7.8788037631088885,6.549937667669615
1759,7.878803238645877,6.549937667669615
1760,7.8788027154872715,6.549937667669615
1761,7.878802193629842,6.549937667669615
1762,7.878801673070385,6.549937667669615
1763,7.878801153805688,6.549937667669615
1764,7.8788006358325555,6.549937667669615
1765,7.878800119147799,6.549937667669615
1766,7.878799603748236,6.549937667669615
1767,7.878799089630693,6.549937667669615
1768,7.878798576792008,6.549937667669615
1769,7.878798065229023,6.549937667669615
1770,7.878797554938588,6.549937667669615
1771,7.878797045917563,6.549937667669615
1772,7.878796538162813,6.549937667669615
1773,7.878796031671216,6.549937667669615
1774,7.878795526439658,6.549937667669615
1775,7.878795022465021,6.549937667669615
1776,7.878794519744209,6.549937667669615
1777,7.878794018274129,6.549937667669615
1778,7.878793518051696,6.549937667669615
1779,7.878793019073829,6.549937667669615
1780,7.87879252133746,6.549937667669615
1781,7.878792024839525,6.549937667669615
1782,7.878791529576974,6.549937667669615
1783,7.878791035546756,6.549937667669615
1784,7.878790542745835,6.549937667669615
1785,7.878790051171173,6.549937667669615
1786,7.878789560825282,6.549937667669615
1787,7.878789071694053,6.549937667669615
1788,7.87878858378004,6.549937667669615
1789,7.878788097080241,6.549937667669615
1790,7.878787611591664,6.549937667669615
1791,7.878787127311326,6.549937667669615
1792,7.87878664423624,6.549937667669615
1793,7.878786162363445,6.549937667669615
1794,7.878785681690414,6.549937667669615
1795,7.8787852022128515,6.549937667669615
1796,7.878784723928712,6.549937667669615
1797,7.878784246835056,6.549937667669615
1798,7.878783770928945,6.549937667669615
1799,7.878783296207462,6.549937667669615
1800,7.878782822667679,6.549937667669615
1801,7.878782350306691,6.549937667669615
1802,7.878781879121592,6.549937667669615
1803,7.878781409109484,6.549937667669615
1804,7.8787809402674815,6.549937667669615
1805,7.878780472592698,6.549937667669615
1806,7.8787800061218825,6.549937667669615
1807,7.878779540772379,6.549937667669615
1808,7.878779076581494,6.549937667669615
1809,7.878778613546377,6.549937667669615
1810,7.878778151664183,6.549937667669615
1811,7.87877769093207,6.549937667669615
1812,7.878777231347208,6.549937667669615
1813,7.878776772906775,6.549937667669615
1814,7.878776315607951,6.549937667669615
1815,7.878775859447922,6.549937667669615
1816,7.878775404423891,6.549937667669615
1817,7.878774950533055,6.549937667669615
1818,7.878774497772629,6.549937667669615
1819,7.878774046139832,6.549937667669615
1820,7.878773595631886,6.549937667669615
1821,7.8787731462460195,6.549937667669615
1822,7.878772697979479,6.549937667669615
1823,7.878772250829503,6.549937667669615
1824,7.8787718047933435,6.549937667669615
1825,7.878771359868264,6.549937667669615
1826,7.878770916051529,6.549937667669615
1827,7.87877047334041,6.549937667669615
1828,7.878770031732185,6.549937667669615
1829,7.878769591224148,6.549937667669615
1830,7.878769151813583,6.549937667669615
1831,7.878768713493565,6.549937667669615
1832,7.878768276269941,6.549937667669615
1833,7.878767840135708,6.549937667669615
1834,7.878767405088196,6.549937667669615
1835,7.878766971124728,6.549937667669615
1836,7.878766538242633,6.549937667669615
1837,7.878766106439257,6.549937667669615
1838,7.878765675711943,6.549937667669615
1839,7.878765246058047,6.549937667669615
1840,7.878764817474927,6.549937667669615
1841,7.878764389959957,6.549937667669615
1842,7.8787639635105,6.549937667669615
1843,7.878763538123941,6.549937667669615
1844,7.878763113797666,6.549937667669615
1845,7.878762690529067,6.549937667669615
1846,7.878762268315548,6.549937667669615
1847,7.878761847154509,6.549937667669615
1848,7.878761427043364,6.549937667669615
1849,7.8787610079795325,6.549937667669615
1850,7.878760589960437,6.549937667669615
1851,7.878760172983514,6.549937667669615
1852,7.878759757046198,6.549937667669615
1853,7.878759342145938,6.549937667669615
1854,7.8787589282801775,6.549937667669615
1855,7.878758515446379,6.549937667669615
1856,7.878758103642001,6.549937667669615
1857,7.878757692864521,6.549937667669615
1858,7.878757283111412,6.549937667669615
1859,7.87875687438015,6.549937667669615
1860,7.878756466668231,6.549937667669615
1861,7.878756059973151,6.549937667669615
1862,7.878755654292401,6.549937667669615
1863,7.8787552496235005,6.549937667669615
1864,7.878754845963955,6.549937667669615
1865,7.878754443311286,6.549937667669615
1866,7.878754041663018,6.549937667669615
1867,7.878753641016685,6.549937667669615
1868,7.878753241369826,6.549937667669615
1869,7.878752842719985,6.549937667669615
1870,7.87875244506471,6.549937667669615
1871,7.878752048401558,6.549937667669615
1872,7.878751652728096,6.549937667669615
1873,7.878751258041881,6.549937667669615
1874,7.8787508643405,6.549937667669615
1875,7.878750471621525,6.549937667669615
1876,7.878750079882546,6.549937667669615
1877,7.878749689121157,6.549937667669615
1878,7.878749299334952,6.549937667669615
1879,7.8787489105215425,6.549937667669615
1880,7.878748522678531,6.549937667669615
1881,7.878748135803539,6.549937667669615
1882,7.878747749894187,6.549937667669615
1883,7.878747364948098,6.549937667669615
1884,7.878746980962916,6.549937667669615
1885,7.8787465979362725,6.549937667669615
1886,7.8787462158658155,6.549937667669615
1887,7.878745834749201,6.549937667669615
1888,7.878745454584078,6.549937667669615
1889,7.8787450753681165,6.549937667669615
1890,7.878744697098982,6.549937667669615
1891,7.878744319774348,6.549937667669615
1892,7.878743943391894,6.549937667669615
1893,7.878743567949312,6.549937667669615
1894,7.878743193444289,6.549937667669615
1895,7.878742819874523,6.549937667669615
1896,7.878742447237718,6.549937667669615
1897,7.878742075531585,6.549937667669615
1898,7.878741704753833,6.549937667669615
1899,7.8787413349021875,6.549937667669615
1900,7.878740965974367,6.549937667669615
1901,7.878740597968115,6.549937667669615
1902,7.8787402308811565,6.549937667669615
1903,7.878739864711239,6.549937667669615
1904,7.878739499456111,6.549937667669615
1905,7.878739135113528,6.549937667669615
1906,7.878738771681242,6.549937667669615
1907,7.878738409157024,6.549937667669615
1908,7.878738047538643,6.549937667669615
1909,7.878737686823876,6.549937667669615
1910,7.878737327010499,6.549937667669615
1911,7.878736968096308,6.549937667669615
1912,7.878736610079087,6.549937667669615
1913,7.8787362529566325,6.549937667669615
1914,7.878735896726758,6.549937667669615
1915,7.87873554138726,6.549937667669615
1916,7.87873518693596,6.549937667669615
1917,7.878734833370672,6.549937667669615
1918,7.878734480689225,6.549937667669615
1919,7.878734128889445,6.549937667669615
1920,7.878733777969174,6.549937667669615
1921,7.8787334279262415,6.549937667669615
1922,7.8787330787585015,6.549937667669615
1923,7.878732730463808,6.549937667669615
1924,7.878732383040008,6.549937667669615
1925,7.878732036484972,6.549937667669615
1926,7.878731690796561,6.549937667669615
1927,7.878731345972649,6.549937667669615
1928,7.878731002011115,6.549937667669615
1929,7.87873065890984,6.549937667669615
1930,7.878730316666713,6.549937667669615
1931,7.878729975279628,6.549937667669615
1932,7.878729634746482,6.549937667669615
1933,7.878729295065177,6.549937667669615
1934,7.878728956233622,6.549937667669615
1935,7.878728618249734,6.549937667669615
1936,7.878728281111427,6.549937667669615
1937,7.878727944816632,6.549937667669615
1938,7.87872760936327,6.549937667669615
1939,7.878727274749282,6.549937667669615
1940,7.878726940972601,6.549937667669615
1941,7.878726608031173,6.549937667669615
1942,7.878726275922952,6.549937667669615
1943,7.87872594464589,6.549937667669615
1944,7.878725614197942,6.549937667669615
1945,7.878725284577071,6.549937667669615
1946,7.878724955781256,6.549937667669615
1947,7.878724627808468,6.549937667669615
1948,7.878724300656682,6.549937667669615
1949,7.8787239743238855,6.549937667669615
1950,7.8787236488080685,6.549937667669615
1951,7.878723324107222,6.549937667669615
1952,7.878723000219344,6.549937667669615
1953,7.878722677142447,6.549937667669615
1954,7.878722354874529,6.549937667669615
1955,7.878722033413609,6.549937667669615
1956,7.8787217127577085,6.549937667669615
1957,7.878721392904844,6.549937667669615
1958,7.8787210738530495,6.549937667669615
1959,7.878720755600356,6.549937667669615
1960,7.878720438144801,6.549937667669615
1961,7.878720121484427,6.549937667669615
1962,7.878719805617283,6.549937667669615
1963,7.8787194905414175,6.549937667669615
1964,7.878719176254894,6.549937667669615
1965,7.878718862755767,6.549937667669615
1966,7.8787185500421115,6.549937667669615
1967,7.878718238111989,6.549937667669615
1968,7.878717926963483,6.549937667669615
1969,7.87871761659467,6.549937667669615
1970,7.878717307003636,6.549937667669615
1971,7.878716998188474,6.549937667669615
1972,7.878716690147279,6.549937667669615
1973,7.878716382878146,6.549937667669615
1974,7.878716076379179,6.549937667669615
1975,7.878715770648495,6.549937667669615
1976,7.878715465684194,6.549937667669615
1977,7.878715161484403,6.549937667669615
1978,7.878714858047244,6.549937667669615
1979,7.87871455537084,6.549937667669615
1980,7.878714253453331,6.549937667669615
1981,7.878713952292843,6.549937667669615
1982,7.878713651887524,6.549937667669615
1983,7.878713352235515,6.549937667669615
1984,7.878713053334966,6.549937667669615
1985,7.878712755184034,6.549937667669615
1986,7.8787124577808765,6.549937667669615
1987,7.878712161123655,6.549937667669615
1988,7.878711865210544,6.549937667669615
1989,7.878711570039707,6.549937667669615
1990,7.878711275609328,6.549937667669615
1991,7.878710981917586,6.549937667669615
1992,7.878710688962661,6.549937667669615
1993,7.878710396742747,6.549937667669615
1994,7.878710105256047,6.549937667669615
1995,7.878709814500747,6.549937667669615
1996,7.878709524475054,6.549937667669615
1997,7.878709235177178,6.549937667669615
1998,7.878708946605333,6.549937667669615
1999,7.87870865875773,6.549937667669615
2000,7.8787083716325945,6.549937667669615


==> eqs_data/eqs.dat <==
w_axis,data
0.0,36.802875722035516
0.01,36.80338447845303
0.02,36.80390149571884
0.03,36.80442697785728
0.04,36.80496113570632
0.05,36.80550418720576
0.06,36.80605635770067
0.07,36.806617880260475
0.08,36.80718899601478
0.09,36.80776995450693
0.1,36.80836101406654
0.11,36.808962442202144
0.12,36.809574516015005
0.13,36.81019752263593
0.14,36.81083175968619
0.15,36.81147753576426
0.16,36.812135170960076
0.17,36.81280499739879
0.18,36.8134873598157
0.19,36.814182616164985
0.2,36.81489113826385
0.21,36.81561331247559
0.22,36.81634954043311
0.23,36.817100239806834
0.24,36.81786584511951
0.25,36.818646808611845
0.26,36.81944360116219
0.27,36.82025671326476
0.28,36.82108665607057
0.29,36.82193396249586
0.3,36.82279918840342
0.31,36.823682913862186
0.32,36.82458574449159
0.33,36.825508312897206
0.34,36.82645128020534
0.35,36.827415337704224
0.36,36.828401208601385
0.37,36.829409649906
0.38,36.83044145444777
0.39,36.83149745304349
0.4,36.832578516824476
0.41,36.833685559738946
0.42,36.834819541245224
0.43,36.83598146921306
0.44,36.83717240305201
0.45,36.83839345708858
0.46,36.83964580421537
0.47,36.840930679838735
0.48,36.84224938615353
0.49,36.84360329677851
0.5,36.84499386178745
0.51,36.84642261317737
0.52,36.84789117081904
0.53,36.849401248940794
0.54,36.85095466320286
0.55,36.852553338426695
0.56,36.854199317052434
0.57,36.855894768406415
0.58,36.857641998872126
0.59,36.8594434630705
0.6,36.8613017761701
0.61,36.86321972746428
0.62,36.86520029537267
0.63,36.86724666404692
0.64,36.869362241787265
0.65,36.87155068150862
0.66,36.87381590353111
0.67,36.87616212101372
0.68,36.87859386840573
0.69,36.88111603333325
0.7,36.88373389244888
0.71,36.886453151821485
0.72,36.88927999256699
0.73,36.89222112254786
0.74,36.89528383511943
0.75,36.89847607609
0.76,36.90180652029084
0.77,36.90528465943319
0.78,36.908920903277554
0.79,36.91272669657198
0.8,36.91671465475345
0.81,36.920898722083024
0.82,36.92529435673615
0.83,36.92991874845126
0.84,36.93479107571959
0.85,36.93993281127092
0.86,36.94536808689753
0.87,36.95112413214888
0.88,36.95723180428887
0.89,36.96372659382862
0.9,36.97064809457734
0.91,36.97804272656476
0.92,36.98596413561034
0.93,36.994474394408044
0.94,37.00364652136357
0.95,37.0135663546138
0.96,37.02433582486731
0.97,37.0360766410111
0.98,37.04893548553947
0.99,37.063086992209136
1.0,37.078741512003155
1.01,37.09614564851453
1.02,37.11556726377133
1.03,37.1372307975183
1.04,37.161064921513244
1.05,37.185730084896015
1.06,37.20466391363834
1.07,37.193363897078314
1.08,37.114439827504036
1.09,36.98257302981757
1.1,36.831450619852774
1.11,36.67545345765031
1.12,37.148427975172396
1.12,36.51939436557774
1.13,37.102170414838156
1.13,36.364985955988445
1.14,37.0573155695968
1.14,36.21286946967772
1.15,37.01347241083663
1.15,36.063273457023094
1.16,36.97049927969939
1.16,35.91625396118463
1.17,36.92832332206195
1.17,35.7717915276805
1.18,36.88689925546951
1.18,35.62983356413669
1.19,36.846195591036654
1.19,35.490313884601456
1.2,36.80618697856052
1.2,35.35316203517324
1.21,36.76685294783931
1.21,35.2183077894754
1.22,36.72817811004475
1.22,35.08568326891681
1.23,36.69014643627097
1.23,34.95522272101462
1.24,36.65274322649053
1.24,34.82686745002054
1.25,36.61595574689701
1.25,34.70055879112423
1.26,36.579772314040255
1.26,34.57624273983323
1.27,36.54418109931464
1.27,34.45386846379878
1.28,36.50917104821994
1.28,34.33338809378009
1.29,36.474731524429224
1.29,34.214758269687195
1.3,36.44085284384159
1.3,34.09793268617199
1.31,36.407524089563466
1.31,33.98287256077795
1.32,36.374735998942846
1.32,33.86953992819181
1.33,36.34247915318311
1.33,33.7578969204887
1.34,36.310744371848294
1.34,33.64791251267649
1.35,36.2795227064827
1.35,33.539550443393495
1.36,36.24880416285071
1.36,33.432779318979804
1.37,36.21858227267467
1.37,33.32756933808403
1.38,36.18884768967911
1.38,33.22389596611103
1.39,36.15959218997987
1.39,33.12171709024126
1.4,36.13080771845829
1.41,36.10248733842197
1.42,36.074621655257964
1.43,36.04720393440787
1.44,36.02022691495538
1.44,32.63249803783177
1.45,35.99368384632782
1.45,32.538815635899084
1.46,35.96757028329245
1.47,35.9443137346278
1.47,35.942786410599574
1.47,32.35543271590155
1.48,36.15297200944802
1.48,35.65931716115143
1.49,36.22295115137398
1.49,35.51847615573603
1.49,32.177220640330816
1.5,36.27048917802101
1.5,35.40073217075222
1.5,32.09000410137188
1.51,36.30680144900995
1.51,35.29486604734021
1.51,32.00402179300324
1.52,36.33617038186558
1.52,35.196588367861615
1.52,31.919255162376707
1.53,36.36076152396268
1.53,35.10372617703975
1.53,31.835686447891263
1.54,36.3818438626724
1.54,35.0150037976421
1.54,31.75329806353877
1.55,36.40023266966472
1.55,34.92959946182841
1.55,31.672072922295
1.56,36.41648575497758
1.56,34.84694854927607
1.56,31.59199433790206
1.57,36.431003175458365
1.57,34.76664417572858
1.57,31.51304600834842
1.58,36.444082525974025
1.58,34.68838097948444
1.58,31.435211996024556
1.59,36.455951249115245
1.59,34.61192808502034
1.6,36.466787693997894
1.6,34.53709725491444
1.61,36.4767340223862
1.61,34.46373979724163
1.62,36.485905583175516
1.62,34.39173584372527
1.63,36.4943972572848
1.63,34.32098296209397
1.64,36.5022880620336
1.64,34.251395716064614
1.65,36.50964426886351
1.65,34.18290126534803
1.66,34.11543685618644
1.66,36.51652211086202
1.66,30.850851243000164
1.67,36.52297075120729
1.67,34.0489479130037
1.68,36.52903079753273
1.68,33.9833865653198
1.69,36.53473887500135
1.69,33.91871049547336
1.69,30.648344325373333
1.7,36.54012647565847
1.7,33.854882026385326
1.7,30.582751747793303
1.71,36.54522128796249
1.71,33.7918673915454
1.71,30.518093074915054
1.72,36.55004782220584
1.72,33.729636145051046
1.72,30.454356163658023
1.73,36.55462775395211
1.73,33.66816068054093
1.73,30.39152912363125
1.74,36.558980396545415
1.74,33.60741583568897
1.74,30.329598925099994
1.75,36.56312301795565
1.75,33.54737916401336
1.76,36.567071138200134
1.76,33.4880282719942
1.76,30.208389270450347
1.77,36.57083862306001
1.77,33.429344161038884
1.77,30.149083337062464
1.78,36.5744381678215
1.78,33.371308661845084
1.78,30.090631248991805
1.79,36.57788107926394
1.79,33.31390486022242
1.79,30.033020653885146
1.8,36.58117779336916
1.8,33.25711695648539
1.8,29.976242255512226
1.81,36.584337750104794
1.81,29.920285305224233
1.81,33.200929041044546
1.82,36.58736963448049
1.82,29.865131668295426
1.82,33.14533050906376
1.83,36.590281461778766
1.83,29.81077941269799
1.83,33.09030493295767
1.84,36.59307995185855
1.84,29.75721878047547
1.84,33.035841021434976
1.85,36.59577217471474
1.85,29.70443390125028
1.85,32.98192703238528
1.86,36.598364238641906
1.86,29.652419473302494
1.86,32.92855181667606
1.87,36.600861925766864
1.87,29.601165309340367
1.87,32.87570476540476
1.88,36.60327001298165
1.88,32.82337576338084
1.88,29.55065811740605
1.89,36.605593597828125
1.89,32.77155756323451
1.89,29.50089189157412
1.9,36.60783710980831
1.9,32.72023366638468
1.9,29.451855966556508
1.91,36.61000485764175
1.91,32.669402518122695
1.91,29.403540986057276
1.92,36.61210005201301
1.92,32.61905336118799
1.92,29.355937705872044
1.93,36.614127284977364
1.93,29.30904006052529
1.93,32.56917824781282
1.94,36.61608949439155
1.94,29.262832910842977
1.94,32.519773891615245
1.95,36.61798982579554
1.95,29.217310377563884
1.95,32.47081581195675
1.96,36.619831221037686
1.96,29.17246364071786
1.96,32.422314636028695
1.97,36.621616417888845
1.97,29.128283980938715
1.97,32.37425791942536
1.98,36.62334804528254
1.98,32.326635646152155
1.98,29.08476277749907
1.99,36.625028478774844
1.99,29.041891506443715
1.99,32.279447204065924
2.0,36.62666002985826
2.0,28.999661738817146
2.0,32.23268051728858
2.01,36.62824481096357
2.01,28.958065138980984
2.01,32.186318213035086
2.02,36.629784857118
2.02,28.917093463019
2.02,32.14039185010308
2.03,36.63128206046128
2.03,28.876738557228684
2.03,32.09485989698406
2.04,32.04972787866008
2.04,36.63273845360461
2.04,28.836992361884995
2.05,32.00499024228504
2.05,36.634155207024286
2.05,28.79784688745267
2.06,31.96064166622834
2.06,36.635534209605346
2.06,28.759294250629097
2.07,36.63687706144019
2.07,28.721326645547656
2.07,31.916676226005862
2.08,36.638184811445136
2.08,28.683936351186258
2.08,31.873089585911817
2.09,36.63945942392658
2.09,28.64711573199169
2.09,31.82987642364817
2.1,36.64070161975914
2.1,28.61085724231038
2.1,31.78703184027689
2.11,31.74455197791046
2.11,36.64191316203167
2.11,28.575153443314193
2.12,36.643094794086565
2.12,28.539992797869974
2.12,31.70242938736369
2.13,36.644247672197004
2.13,28.505378118108595
2.13,31.660662278350422
2.14,36.645372941995284
2.14,28.471294035328793
2.14,31.61924526036306
2.15,36.64647155874816
2.15,28.437735370765488
2.15,31.578173966042446
2.16,36.64754446990137
2.16,28.404695151935837
2.16,31.53744412191535
2.17,36.64859257789518
2.17,28.372166317622412
2.17,31.497051544844627
2.18,36.64961674294198
2.18,28.340143897061875
2.18,31.456992138693085
2.19,36.65061778549287
2.19,28.308612742127483
2.19,31.41726189118344
2.2,36.65159651947951
2.2,28.277576684295063
2.2,31.377856870939198
2.21,36.652553624115015
2.21,28.247024691579004
2.21,31.338773224692506
2.22,36.65348985181245
2.22,28.216950114046636
2.22,31.300008260802358
2.23,36.65440589079496
2.23,28.18735078509998
2.23,31.26155501597866
2.24,36.655302395865974
2.24,28.158208072706774
2.24,31.22341311448064
2.25,36.65617997027698
2.25,28.129526558600197
2.25,31.18557803545364
2.26,36.657039226735854
2.26,28.101296569518123
2.26,31.14804588589069
2.27,36.657880623541075
2.27,28.073511804950606
2.27,31.110813623841302
2.28,36.658705045206595
2.28,31.073884357362108
2.28,28.046166033886127
2.29,36.659512686132636
2.29,31.03723505612999
2.29,28.01925309407621
2.3,27.992765737690085
2.3,36.660304189449974
2.3,31.000881945939945
2.31,27.966700229077397
2.31,36.6610799962355
2.31,30.964815574859013
2.32,27.941049466274446
2.32,36.661840588730854
2.32,30.929032677937013
2.33,27.915807554209746
2.33,36.66258641392455
2.33,30.893530175523573
2.34,27.890968663917597
2.34,36.66331790132168
2.34,30.858305032533707
2.35,27.866527010060018
2.35,36.664035463797156
2.35,30.823354260900217
2.36,27.842476934560075
2.36,36.66473949839917
2.36,30.788674928108346
2.37,27.81881278266217
2.37,36.66543038710607
2.37,30.754264148704003
2.38,27.795528983857956
2.38,36.66610849754006
2.38,30.7201190845096
2.39,27.77262003132896
2.39,36.66677418364019
2.39,30.686236943445707
2.4,27.7500804815455
2.4,36.6674277863253
2.4,30.652614978398173
2.41,27.72790495386973
2.41,36.66806963397767
2.41,30.61925048612872
2.42,36.66870006019404
2.42,27.706089453124175
2.42,30.586140806225945
2.43,36.66931929750895
2.43,27.684626091993035
2.43,30.553283320095154
2.44,36.669928011881545
2.44,27.663510984748065
2.44,30.520675449984637
2.45,36.670525629579046
2.45,27.642738998380523
2.45,30.488314658046402
2.46,27.622305049975832
2.46,36.67111324025883
2.46,30.456198445430022
2.47,27.602202761203415
2.47,36.67169082584577
2.47,30.424324351407233
2.48,27.582429930524548
2.48,36.67225865096349
2.48,30.39268995252657
2.49,27.56298028941015
2.49,36.67281696251754
2.49,30.3612917033644
2.5,27.543849015024765
2.5,36.673365999103794
2.5,30.33013117852521
2.51,27.525031326905907
2.51,36.673905991357145
2.51,30.299201234391763
2.52,27.506522514266535
2.52,36.67443716228289
2.52,30.26850209904042
2.53,27.488317917497017
2.53,36.67495972757136
2.53,30.23803107302381
2.54,27.470412938796503
2.54,36.675473895897156
2.54,30.207785940278015
2.55,27.45280303667463
2.55,36.67597986920372
2.55,30.177763250534657
2.56,27.435485240332735
2.56,36.67647784297403
2.56,30.14796465006342
2.57,27.418452112570293
2.57,36.67696800648839
2.57,30.11838421824348
2.58,27.401700777497368
2.58,36.67745054306974
2.58,30.08901980701057
2.59,27.385226919063804
2.59,36.677925630317475
2.59,30.05987198242148
2.6,27.369026290119788
2.6,36.67839344033034
2.6,30.030937405679957
2.61,27.3530946583286
2.61,36.67885413991866
2.61,30.002214072144568
2.62,27.337427885286832
2.62,36.679307890807095
2.62,29.973700005046886
2.63,27.322021873685415
2.63,36.67975484982801
2.63,29.945393254956645
2.64,27.30687257987522
2.64,36.68019516910584
2.64,29.917291899261322
2.65,27.291976013414757
2.65,36.68062899623338
2.65,29.889394041659447
2.66,27.27732823663934
2.66,36.68105647444005
2.66,29.861697811667398
2.67,27.262925364227407
2.67,36.68147774275267
2.67,29.83420136413898
2.68,27.24876354270657
2.68,36.68189293614934
2.68,29.80690287879725
2.69,27.234839029415195
2.69,36.68230218570629
2.69,29.779800559778355
2.7,27.22114807414686
2.7,36.682705618738595
2.7,29.752892635186754
2.71,27.20768699654539
2.71,36.68310335893464
2.71,29.726177356661587
2.72,27.194452166389116
2.72,36.68349552648493
2.72,29.699652998953532
2.73,27.181440033800666
2.73,36.683882238205506
2.73,29.67331785951224
2.74,27.168647007874345
2.74,36.68426360765588
2.74,29.647170258083406
2.75,27.156069635256475
2.75,36.68463974525239
2.75,29.62120962862237
2.76,27.143704481824937
2.76,36.685010758376514
2.76,29.595431057376604
2.77,27.131548161363053
2.77,36.685376751478884
2.77,29.569836205578014
2.78,27.1195973351366
2.78,36.685737826179036
2.78,29.544422386009433
2.79,27.107848711526696
2.79,36.68609408136111
2.79,29.519188024180483
2.8,27.09629904586289
2.8,36.68644561326553
2.8,29.494131565671115
2.81,27.0849451411782
2.81,36.68679251557721
2.81,29.469251475789722
2.82,27.073783766738405
2.82,36.687134879510104
2.82,29.44454623923912
2.83,27.062811952775846
2.83,36.687472793888425
2.83,29.42001435978963
2.84,27.05202656696016
2.84,36.68780634522471
2.84,29.395654359959448
2.85,27.0414245923585
2.85,36.68813561779484
2.85,29.37146478070217
2.86,27.03100305269483
2.86,36.6884606937101
2.86,29.347444181100705
2.87,27.020759013475065
2.87,36.688781652986464
2.87,29.32359113806805
2.88,27.01068958579737
2.88,36.68909857361126
2.88,29.29990424605426
2.89,27.000791921931256
2.89,36.68941153160735
2.89,29.276382116759645
2.9,26.991063216017267
2.9,36.68972060109465
2.9,29.25302337885397
2.91,26.981500703453207
2.91,36.690025854349656
2.91,29.22982667770149
2.92,26.97210165563915
2.92,36.69032736186256
2.92,29.20679067509174
2.93,26.962863386604713
2.93,36.690625192392226
2.93,29.183914048975502
2.94,26.953783271906254
2.94,36.69091941301929
2.94,29.16119549320451
2.95,26.94485869729536
2.95,36.69121008919707
2.95,29.138633717288908
2.96,26.936087098307667
2.96,36.69149728480098
2.96,29.116227446127457
2.97,26.927465949138696
2.97,36.69178106217575
2.97,29.09397541978601
2.98,26.918992781115968
2.98,36.69206148126797
2.98,29.07187639324837
2.99,26.91066510947113
2.99,36.69233885586986
2.99,29.049929136184712
3.0,26.9024805379865
3.0,36.692612802989686
3.0,29.028132433300748


==> eqs_data/eqs_equals.dat <==
w_axis,data
0.0,36.802875722035516
0.01,36.80338447845303
0.02,36.80390149571884
0.03,36.80442697785728
0.04,36.80496113570632
0.05,36.80550418720576
0.06,36.80605635770067
0.07,36.806617880260475
0.08,36.80718899601478
0.09,36.80776995450693
0.1,36.80836101406654
0.11,36.808962442202144
0.12,36.809574516015005
0.13,36.81019752263593
0.14,36.81083175968619
0.15,36.81147753576426
0.16,36.812135170960076
0.17,36.81280499739879
0.18,36.8134873598157
0.19,36.814182616164985
0.2,36.81489113826385
0.21,36.81561331247559
0.22,36.81634954043311
0.23,36.817100239806834
0.24,36.81786584511951
0.25,36.818646808611845
0.26,36.81944360116219
0.27,36.82025671326476
0.28,36.82108665607057
0.29,36.82193396249586
0.3,36.82279918840342
0.31,36.823682913862186
0.32,36.82458574449159
0.33,36.825508312897206
0.34,36.82645128020534
0.35,36.827415337704224
0.36,36.828401208601385
0.37,36.829409649906
0.38,36.83044145444777
0.39,36.83149745304349
0.4,36.832578516824476
0.41,36.833685559738946
0.42,36.834819541245224
0.43,36.83598146921306
0.44,36.83717240305201
0.45,36.83839345708858
0.46,36.83964580421537
0.47,36.840930679838735
0.48,36.84224938615353
0.49,36.84360329677851
0.5,36.84499386178745
0.51,36.84642261317737
0.52,36.84789117081904
0.53,36.849401248940794
0.54,36.85095466320286
0.55,36.852553338426695
0.56,36.854199317052434
0.57,36.855894768406415
0.58,36.857641998872126
0.59,36.8594434630705
0.6,36.8613017761701
0.61,36.86321972746428
0.62,36.86520029537267
0.63,36.86724666404692
0.64,36.869362241787265
0.65,36.87155068150862
0.66,36.87381590353111
0.67,36.87616212101372
0.68,36.87859386840573
0.69,36.88111603333325
0.7,36.88373389244888
0.71,36.886453151821485
0.72,36.88927999256699
0.73,36.89222112254786
0.74,36.89528383511943
0.75,36.89847607609
0.76,36.90180652029084
0.77,36.90528465943319
0.78,36.908920903277554
0.79,36.91272669657198
0.8,36.91671465475345
0.81,36.920898722083024
0.82,36.92529435673615
0.83,36.92991874845126
0.84,36.93479107571959
0.85,36.93993281127092
0.86,36.94536808689753
0.87,36.95112413214888
0.88,36.95723180428887
0.89,36.96372659382862
0.9,36.97064809457734
0.91,36.97804272656476
0.92,36.98596413561034
0.93,36.994474394408044
0.94,37.00364652136357
0.95,37.0135663546138
0.96,37.02433582486731
0.97,37.0360766410111
0.98,37.04893548553947
0.99,37.063086992209136
1.0,37.078741512003155
1.01,37.09614564851453
1.02,37.11556726377133
1.03,37.1372307975183
1.04,37.161064921513244
1.05,37.185730084896015
1.06,37.20466391363834
1.07,37.193363897078314
1.08,37.114439827504036
1.09,36.98257302981757
1.1,36.831450619852774
1.11,36.67545345765031
1.4,36.13080771845829
1.41,36.10248733842197
1.42,36.074621655257964
1.43,36.04720393440787
1.46,35.96757028329245


==> eqs_data/eqs_max.dat <==
w_axis,data
0.0,36.802875722035516
0.01,36.80338447845303
0.02,36.80390149571884
0.03,36.80442697785728
0.04,36.80496113570632
0.05,36.80550418720576
0.06,36.80605635770067
0.07,36.806617880260475
0.08,36.80718899601478
0.09,36.80776995450693
0.1,36.80836101406654
0.11,36.808962442202144
0.12,36.809574516015005
0.13,36.81019752263593
0.14,36.81083175968619
0.15,36.81147753576426
0.16,36.812135170960076
0.17,36.81280499739879
0.18,36.8134873598157
0.19,36.814182616164985
0.2,36.81489113826385
0.21,36.81561331247559
0.22,36.81634954043311
0.23,36.817100239806834
0.24,36.81786584511951
0.25,36.818646808611845
0.26,36.81944360116219
0.27,36.82025671326476
0.28,36.82108665607057
0.29,36.82193396249586
0.3,36.82279918840342
0.31,36.823682913862186
0.32,36.82458574449159
0.33,36.825508312897206
0.34,36.82645128020534
0.35,36.827415337704224
0.36,36.828401208601385
0.37,36.829409649906
0.38,36.83044145444777
0.39,36.83149745304349
0.4,36.832578516824476
0.41,36.833685559738946
0.42,36.834819541245224
0.43,36.83598146921306
0.44,36.83717240305201
0.45,36.83839345708858
0.46,36.83964580421537
0.47,36.840930679838735
0.48,36.84224938615353
0.49,36.84360329677851
0.5,36.84499386178745
0.51,36.84642261317737
0.52,36.84789117081904
0.53,36.849401248940794
0.54,36.85095466320286
0.55,36.852553338426695
0.56,36.854199317052434
0.57,36.855894768406415
0.58,36.857641998872126
0.59,36.8594434630705
0.6,36.8613017761701
0.61,36.86321972746428
0.62,36.86520029537267
0.63,36.86724666404692
0.64,36.869362241787265
0.65,36.87155068150862
0.66,36.87381590353111
0.67,36.87616212101372
0.68,36.87859386840573
0.69,36.88111603333325
0.7,36.88373389244888
0.71,36.886453151821485
0.72,36.88927999256699
0.73,36.89222112254786
0.74,36.89528383511943
0.75,36.89847607609
0.76,36.90180652029084
0.77,36.90528465943319
0.78,36.908920903277554
0.79,36.91272669657198
0.8,36.91671465475345
0.81,36.920898722083024
0.82,36.92529435673615
0.83,36.92991874845126
0.84,36.93479107571959
0.85,36.93993281127092
0.86,36.94536808689753
0.87,36.95112413214888
0.88,36.95723180428887
0.89,36.96372659382862
0.9,36.97064809457734
0.91,36.97804272656476
0.92,36.98596413561034
0.93,36.994474394408044
0.94,37.00364652136357
0.95,37.0135663546138
0.96,37.02433582486731
0.97,37.0360766410111
0.98,37.04893548553947
0.99,37.063086992209136
1.0,37.078741512003155
1.01,37.09614564851453
1.02,37.11556726377133
1.03,37.1372307975183
1.04,37.161064921513244
1.05,37.185730084896015
1.06,37.20466391363834
1.07,37.193363897078314
1.08,37.114439827504036
1.09,36.98257302981757
1.1,36.831450619852774
1.11,36.67545345765031
1.12,37.148427975172396
1.13,37.102170414838156
1.14,37.0573155695968
1.15,37.01347241083663
1.16,36.97049927969939
1.17,36.92832332206195
1.18,36.88689925546951
1.19,36.846195591036654
1.2,36.80618697856052
1.21,36.76685294783931
1.22,36.72817811004475
1.23,36.69014643627097
1.24,36.65274322649053
1.25,36.61595574689701
1.26,36.579772314040255
1.27,36.54418109931464
1.28,36.50917104821994
1.29,36.474731524429224
1.3,36.44085284384159
1.31,36.407524089563466
1.32,36.374735998942846
1.33,36.34247915318311
1.34,36.310744371848294
1.35,36.2795227064827
1.36,36.24880416285071
1.37,36.21858227267467
1.38,36.18884768967911
1.39,36.15959218997987
1.4,36.13080771845829
1.41,36.10248733842197
1.42,36.074621655257964
1.43,36.04720393440787
1.44,36.02022691495538
1.45,35.99368384632782
1.46,35.96757028329245
1.47,35.9443137346278
1.48,36.15297200944802
1.49,36.22295115137398
1.5,36.27048917802101
1.51,36.30680144900995
1.52,36.33617038186558
1.53,36.36076152396268
1.54,36.3818438626724
1.55,36.40023266966472
1.56,36.41648575497758
1.57,36.431003175458365
1.58,36.444082525974025
1.59,36.455951249115245
1.6,36.466787693997894
1.61,36.4767340223862
1.62,36.485905583175516
1.63,36.4943972572848
1.64,36.5022880620336
1.65,36.50964426886351
1.66,36.51652211086202
1.67,36.52297075120729
1.68,36.52903079753273
1.69,36.53473887500135
1.7,36.54012647565847
1.71,36.54522128796249
1.72,36.55004782220584
1.73,36.55462775395211
1.74,36.558980396545415
1.75,36.56312301795565
1.76,36.567071138200134
1.77,36.57083862306001
1.78,36.5744381678215
1.79,36.57788107926394
1.8,36.58117779336916
1.81,36.584337750104794
1.82,36.58736963448049
1.83,36.590281461778766
1.84,36.59307995185855
1.85,36.59577217471474
1.86,36.598364238641906
1.87,36.600861925766864
1.88,36.60327001298165
1.89,36.605593597828125
1.9,36.60783710980831
1.91,36.61000485764175
1.92,36.61210005201301
1.93,36.614127284977364
1.94,36.61608949439155
1.95,36.61798982579554
1.96,36.619831221037686
1.97,36.621616417888845
1.98,36.62334804528254
1.99,36.625028478774844
2.0,36.62666002985826
2.01,36.62824481096357
2.02,36.629784857118
2.03,36.63128206046128
2.04,36.63273845360461
2.05,36.634155207024286
2.06,36.635534209605346
2.07,36.63687706144019
2.08,36.638184811445136
2.09,36.63945942392658
2.1,36.64070161975914
2.11,36.64191316203167
2.12,36.643094794086565
2.13,36.644247672197004
2.14,36.645372941995284
2.15,36.64647155874816
2.16,36.64754446990137
2.17,36.64859257789518
2.18,36.64961674294198
2.19,36.65061778549287
2.2,36.65159651947951
2.21,36.652553624115015
2.22,36.65348985181245
2.23,36.65440589079496
2.24,36.655302395865974
2.25,36.65617997027698
2.26,36.657039226735854
2.27,36.657880623541075
2.28,36.658705045206595
2.29,36.659512686132636
2.3,36.660304189449974
2.31,36.6610799962355
2.32,36.661840588730854
2.33,36.66258641392455
2.34,36.66331790132168
2.35,36.664035463797156
2.36,36.66473949839917
2.37,36.66543038710607
2.38,36.66610849754006
2.39,36.66677418364019
2.4,36.6674277863253
2.41,36.66806963397767
2.42,36.66870006019404
2.43,36.66931929750895
2.44,36.669928011881545
2.45,36.670525629579046
2.46,36.67111324025883
2.47,36.67169082584577
2.48,36.67225865096349
2.49,36.67281696251754
2.5,36.673365999103794
2.51,36.673905991357145
2.52,36.67443716228289
2.53,36.67495972757136
2.54,36.675473895897156
2.55,36.67597986920372
2.56,36.67647784297403
2.57,36.67696800648839
2.58,36.67745054306974
2.59,36.677925630317475
2.6,36.67839344033034
2.61,36.67885413991866
2.62,36.679307890807095
2.63,36.67975484982801
2.64,36.68019516910584
2.65,36.68062899623338
2.66,36.68105647444005
2.67,36.68147774275267
2.68,36.68189293614934
2.69,36.68230218570629
2.7,36.682705618738595
2.71,36.68310335893464
2.72,36.68349552648493
2.73,36.683882238205506
2.74,36.68426360765588
2.75,36.68463974525239
2.76,36.685010758376514
2.77,36.685376751478884
2.78,36.685737826179036
2.79,36.68609408136111
2.8,36.68644561326553
2.81,36.68679251557721
2.82,36.687134879510104
2.83,36.687472793888425
2.84,36.68780634522471
2.85,36.68813561779484
2.86,36.6884606937101
2.87,36.688781652986464
2.88,36.68909857361126
2.89,36.68941153160735
2.9,36.68972060109465
2.91,36.690025854349656
2.92,36.69032736186256
2.93,36.690625192392226
2.94,36.69091941301929
2.95,36.69121008919707
2.96,36.69149728480098
2.97,36.69178106217575
2.98,36.69206148126797
2.99,36.69233885586986
3.0,36.692612802989686


==> eqs_data/eqs_min.dat <==
w_axis,data
0.0,36.802875722035516
0.01,36.80338447845303
0.02,36.80390149571884
0.03,36.80442697785728
0.04,36.80496113570632
0.05,36.80550418720576
0.06,36.80605635770067
0.07,36.806617880260475
0.08,36.80718899601478
0.09,36.80776995450693
0.1,36.80836101406654
0.11,36.808962442202144
0.12,36.809574516015005
0.13,36.81019752263593
0.14,36.81083175968619
0.15,36.81147753576426
0.16,36.812135170960076
0.17,36.81280499739879
0.18,36.8134873598157
0.19,36.814182616164985
0.2,36.81489113826385
0.21,36.81561331247559
0.22,36.81634954043311
0.23,36.817100239806834
0.24,36.81786584511951
0.25,36.818646808611845
0.26,36.81944360116219
0.27,36.82025671326476
0.28,36.82108665607057
0.29,36.82193396249586
0.3,36.82279918840342
0.31,36.823682913862186
0.32,36.82458574449159
0.33,36.825508312897206
0.34,36.82645128020534
0.35,36.827415337704224
0.36,36.828401208601385
0.37,36.829409649906
0.38,36.83044145444777
0.39,36.83149745304349
0.4,36.832578516824476
0.41,36.833685559738946
0.42,36.834819541245224
0.43,36.83598146921306
0.44,36.83717240305201
0.45,36.83839345708858
0.46,36.83964580421537
0.47,36.840930679838735
0.48,36.84224938615353
0.49,36.84360329677851
0.5,36.84499386178745
0.51,36.84642261317737
0.52,36.84789117081904
0.53,36.849401248940794
0.54,36.85095466320286
0.55,36.852553338426695
0.56,36.854199317052434
0.57,36.855894768406415
0.58,36.857641998872126
0.59,36.8594434630705
0.6,36.8613017761701
0.61,36.86321972746428
0.62,36.86520029537267
0.63,36.86724666404692
0.64,36.869362241787265
0.65,36.87155068150862
0.66,36.87381590353111
0.67,36.87616212101372
0.68,36.87859386840573
0.69,36.88111603333325
0.7,36.88373389244888
0.71,36.886453151821485
0.72,36.88927999256699
0.73,36.89222112254786
0.74,36.89528383511943
0.75,36.89847607609
0.76,36.90180652029084
0.77,36.90528465943319
0.78,36.908920903277554
0.79,36.91272669657198
0.8,36.91671465475345
0.81,36.920898722083024
0.82,36.92529435673615
0.83,36.92991874845126
0.84,36.93479107571959
0.85,36.93993281127092
0.86,36.94536808689753
0.87,36.95112413214888
0.88,36.95723180428887
0.89,36.96372659382862
0.9,36.97064809457734
0.91,36.97804272656476
0.92,36.98596413561034
0.93,36.994474394408044
0.94,37.00364652136357
0.95,37.0135663546138
0.96,37.02433582486731
0.97,37.0360766410111
0.98,37.04893548553947
0.99,37.063086992209136
1.0,37.078741512003155
1.01,37.09614564851453
1.02,37.11556726377133
1.03,37.1372307975183
1.04,37.161064921513244
1.05,37.185730084896015
1.06,37.20466391363834
1.07,37.193363897078314
1.08,37.114439827504036
1.09,36.98257302981757
1.1,36.831450619852774
1.11,36.67545345765031
1.12,36.51939436557774
1.13,36.364985955988445
1.14,36.21286946967772
1.15,36.063273457023094
1.16,35.91625396118463
1.17,35.7717915276805
1.18,35.62983356413669
1.19,35.490313884601456
1.2,35.35316203517324
1.21,35.2183077894754
1.22,35.08568326891681
1.23,34.95522272101462
1.24,34.82686745002054
1.25,34.70055879112423
1.26,34.57624273983323
1.27,34.45386846379878
1.28,34.33338809378009
1.29,34.214758269687195
1.3,34.09793268617199
1.31,33.98287256077795
1.32,33.86953992819181
1.33,33.7578969204887
1.34,33.64791251267649
1.35,33.539550443393495
1.36,33.432779318979804
1.37,33.32756933808403
1.38,33.22389596611103
1.39,33.12171709024126
1.4,36.13080771845829
1.41,36.10248733842197
1.42,36.074621655257964
1.43,36.04720393440787
1.44,32.63249803783177
1.45,32.538815635899084
1.46,35.96757028329245
1.47,32.35543271590155
1.48,35.65931716115143
1.49,32.177220640330816
1.5,32.09000410137188
1.51,32.00402179300324
1.52,31.919255162376707
1.53,31.835686447891263
1.54,31.75329806353877
1.55,31.672072922295
1.56,31.59199433790206
1.57,31.51304600834842
1.58,31.435211996024556
1.59,34.61192808502034
1.6,34.53709725491444
1.61,34.46373979724163
1.62,34.39173584372527
1.63,34.32098296209397
1.64,34.251395716064614
1.65,34.18290126534803
1.66,30.850851243000164
1.67,34.0489479130037
1.68,33.9833865653198
1.69,30.648344325373333
1.7,30.582751747793303
1.71,30.518093074915054
1.72,30.454356163658023
1.73,30.39152912363125
1.74,30.329598925099994
1.75,33.54737916401336
1.76,30.208389270450347
1.77,30.149083337062464
1.78,30.090631248991805
1.79,30.033020653885146
1.8,29.976242255512226
1.81,29.920285305224233
1.82,29.865131668295426
1.83,29.81077941269799
1.84,29.75721878047547
1.85,29.70443390125028
1.86,29.652419473302494
1.87,29.601165309340367
1.88,29.55065811740605
1.89,29.50089189157412
1.9,29.451855966556508
1.91,29.403540986057276
1.92,29.355937705872044
1.93,29.30904006052529
1.94,29.262832910842977
1.95,29.217310377563884
1.96,29.17246364071786
1.97,29.128283980938715
1.98,29.08476277749907
1.99,29.041891506443715
2.0,28.999661738817146
2.01,28.958065138980984
2.02,28.917093463019
2.03,28.876738557228684
2.04,28.836992361884995
2.05,28.79784688745267
2.06,28.759294250629097
2.07,28.721326645547656
2.08,28.683936351186258
2.09,28.64711573199169
2.1,28.61085724231038
2.11,28.575153443314193
2.12,28.539992797869974
2.13,28.505378118108595
2.14,28.471294035328793
2.15,28.437735370765488
2.16,28.404695151935837
2.17,28.372166317622412
2.18,28.340143897061875
2.19,28.308612742127483
2.2,28.277576684295063
2.21,28.247024691579004
2.22,28.216950114046636
2.23,28.18735078509998
2.24,28.158208072706774
2.25,28.129526558600197
2.26,28.101296569518123
2.27,28.073511804950606
2.28,28.046166033886127
2.29,28.01925309407621
2.3,27.992765737690085
2.31,27.966700229077397
2.32,27.941049466274446
2.33,27.915807554209746
2.34,27.890968663917597
2.35,27.866527010060018
2.36,27.842476934560075
2.37,27.81881278266217
2.38,27.795528983857956
2.39,27.77262003132896
2.4,27.7500804815455
2.41,27.72790495386973
2.42,27.706089453124175
2.43,27.684626091993035
2.44,27.663510984748065
2.45,27.642738998380523
2.46,27.622305049975832
2.47,27.602202761203415
2.48,27.582429930524548
2.49,27.56298028941015
2.5,27.543849015024765
2.51,27.525031326905907
2.52,27.506522514266535
2.53,27.488317917497017
2.54,27.470412938796503
2.55,27.45280303667463
2.56,27.435485240332735
2.57,27.418452112570293
2.58,27.401700777497368
2.59,27.385226919063804
2.6,27.369026290119788
2.61,27.3530946583286
2.62,27.337427885286832
2.63,27.322021873685415
2.64,27.30687257987522
2.65,27.291976013414757
2.66,27.27732823663934
2.67,27.262925364227407
2.68,27.24876354270657
2.69,27.234839029415195
2.7,27.22114807414686
2.71,27.20768699654539
2.72,27.194452166389116
2.73,27.181440033800666
2.74,27.168647007874345
2.75,27.156069635256475
2.76,27.143704481824937
2.77,27.131548161363053
2.78,27.1195973351366
2.79,27.107848711526696
2.8,27.09629904586289
2.81,27.0849451411782
2.82,27.073783766738405
2.83,27.062811952775846
2.84,27.05202656696016
2.85,27.0414245923585
2.86,27.03100305269483
2.87,27.020759013475065
2.88,27.01068958579737
2.89,27.000791921931256
2.9,26.991063216017267
2.91,26.981500703453207
2.92,26.97210165563915
2.93,26.962863386604713
2.94,26.953783271906254
2.95,26.94485869729536
2.96,26.936087098307667
2.97,26.927465949138696
2.98,26.918992781115968
2.99,26.91066510947113
3.0,26.9024805379865

